Quantitative convergence of a discretization of dynamic optimal transport using the dual formulation

We present a discretization of the dynamic optimal transport problem for which we can obtain the convergence rate for the value of the transport cost to its continuous value when the temporal and spatial stepsize vanish. This convergence result does not require any regularity assumption on the measures, though experiments suggest that the rate is not sharp. Via an analysis of the duality gap we also obtain the convergence rates for the gradient of the optimal potentials and the velocity field under mild regularity assumptions. To obtain such rates, we discretize the dual formulation of the dynamic optimal transport problem and use the mature literature related to the error due to discretizing the Hamilton-Jacobi equation.

==> HJ_case_1.txt <==
h errorValue errorRho errorV errorPhi
0.062500 1.2353e-03 2.6327e-02 5.4271e-04 nan 
0.031250 5.6262e-04 1.1402e-02 1.3255e-04 nan 
0.015625 2.6681e-04 5.0948e-03 3.2296e-05 nan 
0.007812 1.2972e-04 2.5012e-03 7.9181e-06 nan 
0.003906 6.3965e-05 1.2340e-03 1.9610e-06 nan 
0.001953 3.1702e-05 6.4157e-04 4.8301e-07 nan 

==> HJ_case_1v2.txt <==
h errorValue errorRho errorV errorPhi
0.062500 8.1602e-04 1.8292e-02 3.9924e-04 nan 
0.031250 4.6771e-04 1.0303e-02 1.2108e-04 nan 
0.015625 2.5005e-04 5.6523e-03 3.3460e-05 nan 
0.007812 1.3011e-04 2.6822e-03 8.9578e-06 nan 
0.003906 6.6125e-05 1.4995e-03 2.2915e-06 nan 
0.001953 3.3411e-05 7.2512e-04 5.8426e-07 nan 

==> HJ_case_2.txt <==
h errorValue errorRho errorV errorPhi
0.062500 1.7364e-02 1.1532e-01 1.1020e-02 1.0972e-02 
0.031250 7.4093e-03 4.6232e-02 3.8617e-03 3.8617e-03 
0.015625 3.2653e-03 2.9167e-02 1.1301e-03 1.1301e-03 
0.007812 1.5031e-03 1.5114e-02 3.2188e-04 3.2188e-04 
0.003906 7.1450e-04 8.9420e-03 9.0438e-05 9.0438e-05 
0.001953 3.4664e-04 4.9698e-03 2.4860e-05 2.4860e-05 

==> HJ_case_3.txt <==
h errorValue errorRho errorV errorPhi
0.062500 4.3181e-03 1.2672e+00 1.3203e-02 1.3203e-02 
0.031250 5.6078e-03 1.1815e+00 7.3394e-03 7.3394e-03 
0.015625 3.0799e-03 9.2874e-01 3.7651e-03 3.7651e-03 
0.007812 1.6196e-03 6.2203e-01 2.0975e-03 2.0975e-03 
0.003906 6.4078e-04 3.8348e-01 9.9529e-04 9.9529e-04 
0.001953 2.4369e-04 2.8160e-01 3.9234e-04 3.9234e-04 

==> PPO_case_1.txt <==
h errorValue errorRho errorV errorPhi
0.0625 6.181240275909112e-5 0.007163892600276771 0.00012015016675131875 0.3020896457646781 
0.03125 1.555506210153615e-5 0.0006181482637486799 3.040726571403703e-5 0.3033897432343506 
0.015625 3.896921268063116e-6 0.00014003840472996988 7.622517410904998e-6 0.3037174144351792 
0.0078125 9.747486366352628e-7 3.478592258689197e-5 1.9069187276148699e-6 0.30379950138059597 
0.00390625 2.4372919337650213e-7 8.690216629448244e-6 4.768102272419578e-7 0.30382003358347515 
0.001953125 6.097310258708528e-8 2.1791670642740675e-6 1.1920759090784499e-7 0.3038251668086537 


==> PPO_case_2.txt <==
h errorValue errorRho errorV errorPhi
0.0625 4.5976908797942806e-5 0.02655928645602944 0.0005866014319561206 0.0005866014319561229 
0.03125 7.802462593740987e-6 0.012372083494258635 0.000152058920531604 0.00015205892053160404 
0.015625 2.1615394273323194e-6 0.005593472387571619 3.621179906791192e-5 3.621179906791184e-5 
0.0078125 6.578802405972535e-7 0.002315464860524759 8.853984631236716e-6 8.853984631236704e-6 
0.00390625 2.333535193015969e-7 0.0009201838922327232 2.120265820557713e-6 2.1202658205577097e-6 
0.001953125 5.4156156449949866e-8 0.0003896504240689233 5.717591069777896e-7 5.717591069777777e-7 


==> PPO_case_3.txt <==
h errorValue errorRho errorV errorPhi
0.0625 0.005152392569230724 0.5535469729642931 0.02203896215469385 0.022038962154693843 
0.03125 0.0005185459311995988 0.42708109347719286 0.007013652611322098 0.007013652611322101 
0.015625 9.11130670730037e-5 0.2715363080197329 0.0018392555652394337 0.0018392555652394318 
0.0078125 7.433536955414599e-5 0.255494306153025 0.0005222082397610176 0.0005222082397610165 
0.00390625 7.208307500505828e-6 0.18444502349727177 0.00011193441974005055 0.0001119344197400508 
0.001953125 5.763758439872313e-6 0.12227419842216238 3.4897214694988704e-5 3.489721469498829e-5 


==> case_1_munu.txt <==
x mu nu
-0.5000 0.5000 1.0000
-0.4990 0.5000 1.0000
-0.4980 0.5000 1.0000
-0.4970 0.5001 1.0000
-0.4960 0.5002 1.0000
-0.4950 0.5002 1.0000
-0.4940 0.5004 1.0000
-0.4930 0.5005 1.0000
-0.4920 0.5006 1.0000
-0.4910 0.5008 1.0000
-0.4900 0.5010 1.0000
-0.4890 0.5012 1.0000
-0.4880 0.5014 1.0000
-0.4870 0.5017 1.0000
-0.4860 0.5019 1.0000
-0.4850 0.5022 1.0000
-0.4840 0.5025 1.0000
-0.4830 0.5029 1.0000
-0.4820 0.5032 1.0000
-0.4810 0.5036 1.0000
-0.4800 0.5040 1.0000
-0.4790 0.5044 1.0000
-0.4780 0.5048 1.0000
-0.4770 0.5052 1.0000
-0.4760 0.5057 1.0000
-0.4750 0.5062 1.0000
-0.4740 0.5067 1.0000
-0.4730 0.5072 1.0000
-0.4720 0.5077 1.0000
-0.4710 0.5083 1.0000
-0.4700 0.5089 1.0000
-0.4690 0.5095 1.0000
-0.4680 0.5101 1.0000
-0.4670 0.5107 1.0000
-0.4660 0.5114 1.0000
-0.4650 0.5121 1.0000
-0.4640 0.5128 1.0000
-0.4630 0.5135 1.0000
-0.4620 0.5142 1.0000
-0.4610 0.5150 1.0000
-0.4600 0.5157 1.0000
-0.4590 0.5165 1.0000
-0.4580 0.5173 1.0000
-0.4570 0.5182 1.0000
-0.4560 0.5190 1.0000
-0.4550 0.5199 1.0000
-0.4540 0.5208 1.0000
-0.4530 0.5217 1.0000
-0.4520 0.5226 1.0000
-0.4510 0.5236 1.0000
-0.4499 0.5245 1.0000
-0.4489 0.5255 1.0000
-0.4479 0.5265 1.0000
-0.4469 0.5275 1.0000
-0.4459 0.5286 1.0000
-0.4449 0.5296 1.0000
-0.4439 0.5307 1.0000
-0.4429 0.5318 1.0000
-0.4419 0.5329 1.0000
-0.4409 0.5340 1.0000
-0.4399 0.5352 1.0000
-0.4389 0.5363 1.0000
-0.4379 0.5375 1.0000
-0.4369 0.5387 1.0000
-0.4359 0.5400 1.0000
-0.4349 0.5412 1.0000
-0.4339 0.5425 1.0000
-0.4329 0.5437 1.0000
-0.4319 0.5450 1.0000
-0.4309 0.5463 1.0000
-0.4299 0.5477 1.0000
-0.4289 0.5490 1.0000
-0.4279 0.5504 1.0000
-0.4269 0.5518 1.0000
-0.4259 0.5532 1.0000
-0.4249 0.5546 1.0000
-0.4239 0.5560 1.0000
-0.4229 0.5575 1.0000
-0.4219 0.5590 1.0000
-0.4209 0.5605 1.0000
-0.4199 0.5620 1.0000
-0.4189 0.5635 1.0000
-0.4179 0.5650 1.0000
-0.4169 0.5666 1.0000
-0.4159 0.5682 1.0000
-0.4149 0.5698 1.0000
-0.4139 0.5714 1.0000
-0.4129 0.5730 1.0000
-0.4119 0.5746 1.0000
-0.4109 0.5763 1.0000
-0.4099 0.5780 1.0000
-0.4089 0.5797 1.0000
-0.4079 0.5814 1.0000
-0.4069 0.5831 1.0000
-0.4059 0.5849 1.0000
-0.4049 0.5866 1.0000
-0.4039 0.5884 1.0000
-0.4029 0.5902 1.0000
-0.4019 0.5920 1.0000
-0.4009 0.5938 1.0000
-0.3999 0.5957 1.0000
-0.3989 0.5975 1.0000
-0.3979 0.5994 1.0000
-0.3969 0.6013 1.0000
-0.3959 0.6032 1.0000
-0.3949 0.6051 1.0000
-0.3939 0.6071 1.0000
-0.3929 0.6090 1.0000
-0.3919 0.6110 1.0000
-0.3909 0.6130 1.0000
-0.3899 0.6150 1.0000
-0.3889 0.6170 1.0000
-0.3879 0.6190 1.0000
-0.3869 0.6211 1.0000
-0.3859 0.6231 1.0000
-0.3849 0.6252 1.0000
-0.3839 0.6273 1.0000
-0.3829 0.6294 1.0000
-0.3819 0.6315 1.0000
-0.3809 0.6336 1.0000
-0.3799 0.6358 1.0000
-0.3789 0.6379 1.0000
-0.3779 0.6401 1.0000
-0.3769 0.6423 1.0000
-0.3759 0.6445 1.0000
-0.3749 0.6467 1.0000
-0.3739 0.6490 1.0000
-0.3729 0.6512 1.0000
-0.3719 0.6535 1.0000
-0.3709 0.6557 1.0000
-0.3699 0.6580 1.0000
-0.3689 0.6603 1.0000
-0.3679 0.6626 1.0000
-0.3669 0.6650 1.0000
-0.3659 0.6673 1.0000
-0.3649 0.6697 1.0000
-0.3639 0.6720 1.0000
-0.3629 0.6744 1.0000
-0.3619 0.6768 1.0000
-0.3609 0.6792 1.0000
-0.3599 0.6816 1.0000
-0.3589 0.6841 1.0000
-0.3579 0.6865 1.0000
-0.3569 0.6890 1.0000
-0.3559 0.6914 1.0000
-0.3549 0.6939 1.0000
-0.3539 0.6964 1.0000
-0.3529 0.6989 1.0000
-0.3519 0.7014 1.0000
-0.3509 0.7039 1.0000
-0.3498 0.7065 1.0000
-0.3488 0.7090 1.0000
-0.3478 0.7116 1.0000
-0.3468 0.7142 1.0000
-0.3458 0.7168 1.0000
-0.3448 0.7194 1.0000
-0.3438 0.7220 1.0000
-0.3428 0.7246 1.0000
-0.3418 0.7272 1.0000
-0.3408 0.7299 1.0000
-0.3398 0.7325 1.0000
-0.3388 0.7352 1.0000
-0.3378 0.7378 1.0000
-0.3368 0.7405 1.0000
-0.3358 0.7432 1.0000
-0.3348 0.7459 1.0000
-0.3338 0.7486 1.0000
-0.3328 0.7514 1.0000
-0.3318 0.7541 1.0000
-0.3308 0.7568 1.0000
-0.3298 0.7596 1.0000
-0.3288 0.7624 1.0000
-0.3278 0.7651 1.0000
-0.3268 0.7679 1.0000
-0.3258 0.7707 1.0000
-0.3248 0.7735 1.0000
-0.3238 0.7763 1.0000
-0.3228 0.7791 1.0000
-0.3218 0.7819 1.0000
-0.3208 0.7848 1.0000
-0.3198 0.7876 1.0000
-0.3188 0.7905 1.0000
-0.3178 0.7933 1.0000
-0.3168 0.7962 1.0000
-0.3158 0.7991 1.0000
-0.3148 0.8020 1.0000
-0.3138 0.8049 1.0000
-0.3128 0.8078 1.0000
-0.3118 0.8107 1.0000
-0.3108 0.8136 1.0000
-0.3098 0.8165 1.0000
-0.3088 0.8194 1.0000
-0.3078 0.8224 1.0000
-0.3068 0.8253 1.0000
-0.3058 0.8283 1.0000
-0.3048 0.8312 1.0000
-0.3038 0.8342 1.0000
-0.3028 0.8371 1.0000
-0.3018 0.8401 1.0000
-0.3008 0.8431 1.0000
-0.2998 0.8461 1.0000
-0.2988 0.8491 1.0000
-0.2978 0.8521 1.0000
-0.2968 0.8551 1.0000
-0.2958 0.8581 1.0000
-0.2948 0.8611 1.0000
-0.2938 0.8641 1.0000
-0.2928 0.8672 1.0000
-0.2918 0.8702 1.0000
-0.2908 0.8733 1.0000
-0.2898 0.8763 1.0000
-0.2888 0.8793 1.0000
-0.2878 0.8824 1.0000
-0.2868 0.8855 1.0000
-0.2858 0.8885 1.0000
-0.2848 0.8916 1.0000
-0.2838 0.8947 1.0000
-0.2828 0.8977 1.0000
-0.2818 0.9008 1.0000
-0.2808 0.9039 1.0000
-0.2798 0.9070 1.0000
-0.2788 0.9101 1.0000
-0.2778 0.9132 1.0000
-0.2768 0.9163 1.0000
-0.2758 0.9194 1.0000
-0.2748 0.9225 1.0000
-0.2738 0.9256 1.0000
-0.2728 0.9287 1.0000
-0.2718 0.9318 1.0000
-0.2708 0.9349 1.0000
-0.2698 0.9381 1.0000
-0.2688 0.9412 1.0000
-0.2678 0.9443 1.0000
-0.2668 0.9474 1.0000
-0.2658 0.9506 1.0000
-0.2648 0.9537 1.0000
-0.2638 0.9568 1.0000
-0.2628 0.9599 1.0000
-0.2618 0.9631 1.0000
-0.2608 0.9662 1.0000
-0.2598 0.9694 1.0000
-0.2588 0.9725 1.0000
-0.2578 0.9756 1.0000
-0.2568 0.9788 1.0000
-0.2558 0.9819 1.0000
-0.2548 0.9851 1.0000
-0.2538 0.9882 1.0000
-0.2528 0.9914 1.0000
-0.2518 0.9945 1.0000
-0.2508 0.9976 1.0000
-0.2497 1.0008 1.0000
-0.2487 1.0039 1.0000
-0.2477 1.0071 1.0000
-0.2467 1.0102 1.0000
-0.2457 1.0134 1.0000
-0.2447 1.0165 1.0000
-0.2437 1.0196 1.0000
-0.2427 1.0228 1.0000
-0.2417 1.0259 1.0000
-0.2407 1.0291 1.0000
-0.2397 1.0322 1.0000
-0.2387 1.0353 1.0000
-0.2377 1.0385 1.0000
-0.2367 1.0416 1.0000
-0.2357 1.0448 1.0000
-0.2347 1.0479 1.0000
-0.2337 1.0510 1.0000
-0.2327 1.0541 1.0000
-0.2317 1.0573 1.0000
-0.2307 1.0604 1.0000
-0.2297 1.0635 1.0000
-0.2287 1.0666 1.0000
-0.2277 1.0697 1.0000
-0.2267 1.0729 1.0000
-0.2257 1.0760 1.0000
-0.2247 1.0791 1.0000
-0.2237 1.0822 1.0000
-0.2227 1.0853 1.0000
-0.2217 1.0884 1.0000
-0.2207 1.0915 1.0000
-0.2197 1.0946 1.0000
-0.2187 1.0976 1.0000
-0.2177 1.1007 1.0000
-0.2167 1.1038 1.0000
-0.2157 1.1069 1.0000
-0.2147 1.1099 1.0000
-0.2137 1.1130 1.0000
-0.2127 1.1161 1.0000
-0.2117 1.1191 1.0000
-0.2107 1.1222 1.0000
-0.2097 1.1252 1.0000
-0.2087 1.1283 1.0000
-0.2077 1.1313 1.0000
-0.2067 1.1343 1.0000
-0.2057 1.1374 1.0000
-0.2047 1.1404 1.0000
-0.2037 1.1434 1.0000
-0.2027 1.1464 1.0000
-0.2017 1.1494 1.0000
-0.2007 1.1524 1.0000
-0.1997 1.1554 1.0000
-0.1987 1.1584 1.0000
-0.1977 1.1614 1.0000
-0.1967 1.1643 1.0000
-0.1957 1.1673 1.0000
-0.1947 1.1703 1.0000
-0.1937 1.1732 1.0000
-0.1927 1.1762 1.0000
-0.1917 1.1791 1.0000
-0.1907 1.1820 1.0000
-0.1897 1.1850 1.0000
-0.1887 1.1879 1.0000
-0.1877 1.1908 1.0000
-0.1867 1.1937 1.0000
-0.1857 1.1966 1.0000
-0.1847 1.1995 1.0000
-0.1837 1.2024 1.0000
-0.1827 1.2052 1.0000
-0.1817 1.2081 1.0000
-0.1807 1.2110 1.0000
-0.1797 1.2138 1.0000
-0.1787 1.2166 1.0000
-0.1777 1.2195 1.0000
-0.1767 1.2223 1.0000
-0.1757 1.2251 1.0000
-0.1747 1.2279 1.0000
-0.1737 1.2307 1.0000
-0.1727 1.2335 1.0000
-0.1717 1.2363 1.0000
-0.1707 1.2390 1.0000
-0.1697 1.2418 1.0000
-0.1687 1.2445 1.0000
-0.1677 1.2473 1.0000
-0.1667 1.2500 1.0000
-0.1657 1.2527 1.0000
-0.1647 1.2554 1.0000
-0.1637 1.2581 1.0000
-0.1627 1.2608 1.0000
-0.1617 1.2635 1.0000
-0.1607 1.2662 1.0000
-0.1597 1.2688 1.0000
-0.1587 1.2715 1.0000
-0.1577 1.2741 1.0000
-0.1567 1.2767 1.0000
-0.1557 1.2793 1.0000
-0.1547 1.2819 1.0000
-0.1537 1.2845 1.0000
-0.1527 1.2871 1.0000
-0.1517 1.2897 1.0000
-0.1507 1.2922 1.0000
-0.1496 1.2948 1.0000
-0.1486 1.2973 1.0000
-0.1476 1.2998 1.0000
-0.1466 1.3023 1.0000
-0.1456 1.3048 1.0000
-0.1446 1.3073 1.0000
-0.1436 1.3098 1.0000
-0.1426 1.3123 1.0000
-0.1416 1.3147 1.0000
-0.1406 1.3172 1.0000
-0.1396 1.3196 1.0000
-0.1386 1.3220 1.0000
-0.1376 1.3244 1.0000
-0.1366 1.3268 1.0000
-0.1356 1.3292 1.0000
-0.1346 1.3315 1.0000
-0.1336 1.3339 1.0000
-0.1326 1.3362 1.0000
-0.1316 1.3385 1.0000
-0.1306 1.3408 1.0000
-0.1296 1.3431 1.0000
-0.1286 1.3454 1.0000
-0.1276 1.3477 1.0000
-0.1266 1.3499 1.0000
-0.1256 1.3522 1.0000
-0.1246 1.3544 1.0000
-0.1236 1.3566 1.0000
-0.1226 1.3588 1.0000
-0.1216 1.3610 1.0000
-0.1206 1.3631 1.0000
-0.1196 1.3653 1.0000
-0.1186 1.3674 1.0000
-0.1176 1.3696 1.0000
-0.1166 1.3717 1.0000
-0.1156 1.3738 1.0000
-0.1146 1.3759 1.0000
-0.1136 1.3779 1.0000
-0.1126 1.3800 1.0000
-0.1116 1.3820 1.0000
-0.1106 1.3840 1.0000
-0.1096 1.3860 1.0000
-0.1086 1.3880 1.0000
-0.1076 1.3900 1.0000
-0.1066 1.3920 1.0000
-0.1056 1.3939 1.0000
-0.1046 1.3958 1.0000
-0.1036 1.3978 1.0000
-0.1026 1.3996 1.0000
-0.1016 1.4015 1.0000
-0.1006 1.4034 1.0000
-0.0996 1.4052 1.0000
-0.0986 1.4071 1.0000
-0.0976 1.4089 1.0000
-0.0966 1.4107 1.0000
-0.0956 1.4125 1.0000
-0.0946 1.4143 1.0000
-0.0936 1.4160 1.0000
-0.0926 1.4177 1.0000
-0.0916 1.4195 1.0000
-0.0906 1.4212 1.0000
-0.0896 1.4229 1.0000
-0.0886 1.4245 1.0000
-0.0876 1.4262 1.0000
-0.0866 1.4278 1.0000
-0.0856 1.4294 1.0000
-0.0846 1.4310 1.0000
-0.0836 1.4326 1.0000
-0.0826 1.4342 1.0000
-0.0816 1.4357 1.0000
-0.0806 1.4373 1.0000
-0.0796 1.4388 1.0000
-0.0786 1.4403 1.0000
-0.0776 1.4418 1.0000
-0.0766 1.4432 1.0000
-0.0756 1.4447 1.0000
-0.0746 1.4461 1.0000
-0.0736 1.4475 1.0000
-0.0726 1.4489 1.0000
-0.0716 1.4503 1.0000
-0.0706 1.4516 1.0000
-0.0696 1.4530 1.0000
-0.0686 1.4543 1.0000
-0.0676 1.4556 1.0000
-0.0666 1.4569 1.0000
-0.0656 1.4582 1.0000
-0.0646 1.4594 1.0000
-0.0636 1.4607 1.0000
-0.0626 1.4619 1.0000
-0.0616 1.4631 1.0000
-0.0606 1.4642 1.0000
-0.0596 1.4654 1.0000
-0.0586 1.4665 1.0000
-0.0576 1.4677 1.0000
-0.0566 1.4688 1.0000
-0.0556 1.4698 1.0000
-0.0546 1.4709 1.0000
-0.0536 1.4720 1.0000
-0.0526 1.4730 1.0000
-0.0516 1.4740 1.0000
-0.0506 1.4750 1.0000
-0.0495 1.4760 1.0000
-0.0485 1.4769 1.0000
-0.0475 1.4779 1.0000
-0.0465 1.4788 1.0000
-0.0455 1.4797 1.0000
-0.0445 1.4805 1.0000
-0.0435 1.4814 1.0000
-0.0425 1.4822 1.0000
-0.0415 1.4831 1.0000
-0.0405 1.4839 1.0000
-0.0395 1.4846 1.0000
-0.0385 1.4854 1.0000
-0.0375 1.4862 1.0000
-0.0365 1.4869 1.0000
-0.0355 1.4876 1.0000
-0.0345 1.4883 1.0000
-0.0335 1.4889 1.0000
-0.0325 1.4896 1.0000
-0.0315 1.4902 1.0000
-0.0305 1.4908 1.0000
-0.0295 1.4914 1.0000
-0.0285 1.4920 1.0000
-0.0275 1.4925 1.0000
-0.0265 1.4931 1.0000
-0.0255 1.4936 1.0000
-0.0245 1.4941 1.0000
-0.0235 1.4945 1.0000
-0.0225 1.4950 1.0000
-0.0215 1.4954 1.0000
-0.0205 1.4958 1.0000
-0.0195 1.4962 1.0000
-0.0185 1.4966 1.0000
-0.0175 1.4970 1.0000
-0.0165 1.4973 1.0000
-0.0155 1.4976 1.0000
-0.0145 1.4979 1.0000
-0.0135 1.4982 1.0000
-0.0125 1.4985 1.0000
-0.0115 1.4987 1.0000
-0.0105 1.4989 1.0000
-0.0095 1.4991 1.0000
-0.0085 1.4993 1.0000
-0.0075 1.4994 1.0000
-0.0065 1.4996 1.0000
-0.0055 1.4997 1.0000
-0.0045 1.4998 1.0000
-0.0035 1.4999 1.0000
-0.0025 1.4999 1.0000
-0.0015 1.5000 1.0000
-0.0005 1.5000 1.0000
0.0005 1.5000 1.0000
0.0015 1.5000 1.0000
0.0025 1.4999 1.0000
0.0035 1.4999 1.0000
0.0045 1.4998 1.0000
0.0055 1.4997 1.0000
0.0065 1.4996 1.0000
0.0075 1.4994 1.0000
0.0085 1.4993 1.0000
0.0095 1.4991 1.0000
0.0105 1.4989 1.0000
0.0115 1.4987 1.0000
0.0125 1.4985 1.0000
0.0135 1.4982 1.0000
0.0145 1.4979 1.0000
0.0155 1.4976 1.0000
0.0165 1.4973 1.0000
0.0175 1.4970 1.0000
0.0185 1.4966 1.0000
0.0195 1.4962 1.0000
0.0205 1.4958 1.0000
0.0215 1.4954 1.0000
0.0225 1.4950 1.0000
0.0235 1.4945 1.0000
0.0245 1.4941 1.0000
0.0255 1.4936 1.0000
0.0265 1.4931 1.0000
0.0275 1.4925 1.0000
0.0285 1.4920 1.0000
0.0295 1.4914 1.0000
0.0305 1.4908 1.0000
0.0315 1.4902 1.0000
0.0325 1.4896 1.0000
0.0335 1.4889 1.0000
0.0345 1.4883 1.0000
0.0355 1.4876 1.0000
0.0365 1.4869 1.0000
0.0375 1.4862 1.0000
0.0385 1.4854 1.0000
0.0395 1.4846 1.0000
0.0405 1.4839 1.0000
0.0415 1.4831 1.0000
0.0425 1.4822 1.0000
0.0435 1.4814 1.0000
0.0445 1.4805 1.0000
0.0455 1.4797 1.0000
0.0465 1.4788 1.0000
0.0475 1.4779 1.0000
0.0485 1.4769 1.0000
0.0495 1.4760 1.0000
0.0506 1.4750 1.0000
0.0516 1.4740 1.0000
0.0526 1.4730 1.0000
0.0536 1.4720 1.0000
0.0546 1.4709 1.0000
0.0556 1.4698 1.0000
0.0566 1.4688 1.0000
0.0576 1.4677 1.0000
0.0586 1.4665 1.0000
0.0596 1.4654 1.0000
0.0606 1.4642 1.0000
0.0616 1.4631 1.0000
0.0626 1.4619 1.0000
0.0636 1.4607 1.0000
0.0646 1.4594 1.0000
0.0656 1.4582 1.0000
0.0666 1.4569 1.0000
0.0676 1.4556 1.0000
0.0686 1.4543 1.0000
0.0696 1.4530 1.0000
0.0706 1.4516 1.0000
0.0716 1.4503 1.0000
0.0726 1.4489 1.0000
0.0736 1.4475 1.0000
0.0746 1.4461 1.0000
0.0756 1.4447 1.0000
0.0766 1.4432 1.0000
0.0776 1.4418 1.0000
0.0786 1.4403 1.0000
0.0796 1.4388 1.0000
0.0806 1.4373 1.0000
0.0816 1.4357 1.0000
0.0826 1.4342 1.0000
0.0836 1.4326 1.0000
0.0846 1.4310 1.0000
0.0856 1.4294 1.0000
0.0866 1.4278 1.0000
0.0876 1.4262 1.0000
0.0886 1.4245 1.0000
0.0896 1.4229 1.0000
0.0906 1.4212 1.0000
0.0916 1.4195 1.0000
0.0926 1.4177 1.0000
0.0936 1.4160 1.0000
0.0946 1.4143 1.0000
0.0956 1.4125 1.0000
0.0966 1.4107 1.0000
0.0976 1.4089 1.0000
0.0986 1.4071 1.0000
0.0996 1.4052 1.0000
0.1006 1.4034 1.0000
0.1016 1.4015 1.0000
0.1026 1.3996 1.0000
0.1036 1.3978 1.0000
0.1046 1.3958 1.0000
0.1056 1.3939 1.0000
0.1066 1.3920 1.0000
0.1076 1.3900 1.0000
0.1086 1.3880 1.0000
0.1096 1.3860 1.0000
0.1106 1.3840 1.0000
0.1116 1.3820 1.0000
0.1126 1.3800 1.0000
0.1136 1.3779 1.0000
0.1146 1.3759 1.0000
0.1156 1.3738 1.0000
0.1166 1.3717 1.0000
0.1176 1.3696 1.0000
0.1186 1.3674 1.0000
0.1196 1.3653 1.0000
0.1206 1.3631 1.0000
0.1216 1.3610 1.0000
0.1226 1.3588 1.0000
0.1236 1.3566 1.0000
0.1246 1.3544 1.0000
0.1256 1.3522 1.0000
0.1266 1.3499 1.0000
0.1276 1.3477 1.0000
0.1286 1.3454 1.0000
0.1296 1.3431 1.0000
0.1306 1.3408 1.0000
0.1316 1.3385 1.0000
0.1326 1.3362 1.0000
0.1336 1.3339 1.0000
0.1346 1.3315 1.0000
0.1356 1.3292 1.0000
0.1366 1.3268 1.0000
0.1376 1.3244 1.0000
0.1386 1.3220 1.0000
0.1396 1.3196 1.0000
0.1406 1.3172 1.0000
0.1416 1.3147 1.0000
0.1426 1.3123 1.0000
0.1436 1.3098 1.0000
0.1446 1.3073 1.0000
0.1456 1.3048 1.0000
0.1466 1.3023 1.0000
0.1476 1.2998 1.0000
0.1486 1.2973 1.0000
0.1496 1.2948 1.0000
0.1507 1.2922 1.0000
0.1517 1.2897 1.0000
0.1527 1.2871 1.0000
0.1537 1.2845 1.0000
0.1547 1.2819 1.0000
0.1557 1.2793 1.0000
0.1567 1.2767 1.0000
0.1577 1.2741 1.0000
0.1587 1.2715 1.0000
0.1597 1.2688 1.0000
0.1607 1.2662 1.0000
0.1617 1.2635 1.0000
0.1627 1.2608 1.0000
0.1637 1.2581 1.0000
0.1647 1.2554 1.0000
0.1657 1.2527 1.0000
0.1667 1.2500 1.0000
0.1677 1.2473 1.0000
0.1687 1.2445 1.0000
0.1697 1.2418 1.0000
0.1707 1.2390 1.0000
0.1717 1.2363 1.0000
0.1727 1.2335 1.0000
0.1737 1.2307 1.0000
0.1747 1.2279 1.0000
0.1757 1.2251 1.0000
0.1767 1.2223 1.0000
0.1777 1.2195 1.0000
0.1787 1.2166 1.0000
0.1797 1.2138 1.0000
0.1807 1.2110 1.0000
0.1817 1.2081 1.0000
0.1827 1.2052 1.0000
0.1837 1.2024 1.0000
0.1847 1.1995 1.0000
0.1857 1.1966 1.0000
0.1867 1.1937 1.0000
0.1877 1.1908 1.0000
0.1887 1.1879 1.0000
0.1897 1.1850 1.0000
0.1907 1.1820 1.0000
0.1917 1.1791 1.0000
0.1927 1.1762 1.0000
0.1937 1.1732 1.0000
0.1947 1.1703 1.0000
0.1957 1.1673 1.0000
0.1967 1.1643 1.0000
0.1977 1.1614 1.0000
0.1987 1.1584 1.0000
0.1997 1.1554 1.0000
0.2007 1.1524 1.0000
0.2017 1.1494 1.0000
0.2027 1.1464 1.0000
0.2037 1.1434 1.0000
0.2047 1.1404 1.0000
0.2057 1.1374 1.0000
0.2067 1.1343 1.0000
0.2077 1.1313 1.0000
0.2087 1.1283 1.0000
0.2097 1.1252 1.0000
0.2107 1.1222 1.0000
0.2117 1.1191 1.0000
0.2127 1.1161 1.0000
0.2137 1.1130 1.0000
0.2147 1.1099 1.0000
0.2157 1.1069 1.0000
0.2167 1.1038 1.0000
0.2177 1.1007 1.0000
0.2187 1.0976 1.0000
0.2197 1.0946 1.0000
0.2207 1.0915 1.0000
0.2217 1.0884 1.0000
0.2227 1.0853 1.0000
0.2237 1.0822 1.0000
0.2247 1.0791 1.0000
0.2257 1.0760 1.0000
0.2267 1.0729 1.0000
0.2277 1.0697 1.0000
0.2287 1.0666 1.0000
0.2297 1.0635 1.0000
0.2307 1.0604 1.0000
0.2317 1.0573 1.0000
0.2327 1.0541 1.0000
0.2337 1.0510 1.0000
0.2347 1.0479 1.0000
0.2357 1.0448 1.0000
0.2367 1.0416 1.0000
0.2377 1.0385 1.0000
0.2387 1.0353 1.0000
0.2397 1.0322 1.0000
0.2407 1.0291 1.0000
0.2417 1.0259 1.0000
0.2427 1.0228 1.0000
0.2437 1.0196 1.0000
0.2447 1.0165 1.0000
0.2457 1.0134 1.0000
0.2467 1.0102 1.0000
0.2477 1.0071 1.0000
0.2487 1.0039 1.0000
0.2497 1.0008 1.0000
0.2508 0.9976 1.0000
0.2518 0.9945 1.0000
0.2528 0.9914 1.0000
0.2538 0.9882 1.0000
0.2548 0.9851 1.0000
0.2558 0.9819 1.0000
0.2568 0.9788 1.0000
0.2578 0.9756 1.0000
0.2588 0.9725 1.0000
0.2598 0.9694 1.0000
0.2608 0.9662 1.0000
0.2618 0.9631 1.0000
0.2628 0.9599 1.0000
0.2638 0.9568 1.0000
0.2648 0.9537 1.0000
0.2658 0.9506 1.0000
0.2668 0.9474 1.0000
0.2678 0.9443 1.0000
0.2688 0.9412 1.0000
0.2698 0.9381 1.0000
0.2708 0.9349 1.0000
0.2718 0.9318 1.0000
0.2728 0.9287 1.0000
0.2738 0.9256 1.0000
0.2748 0.9225 1.0000
0.2758 0.9194 1.0000
0.2768 0.9163 1.0000
0.2778 0.9132 1.0000
0.2788 0.9101 1.0000
0.2798 0.9070 1.0000
0.2808 0.9039 1.0000
0.2818 0.9008 1.0000
0.2828 0.8977 1.0000
0.2838 0.8947 1.0000
0.2848 0.8916 1.0000
0.2858 0.8885 1.0000
0.2868 0.8855 1.0000
0.2878 0.8824 1.0000
0.2888 0.8793 1.0000
0.2898 0.8763 1.0000
0.2908 0.8733 1.0000
0.2918 0.8702 1.0000
0.2928 0.8672 1.0000
0.2938 0.8641 1.0000
0.2948 0.8611 1.0000
0.2958 0.8581 1.0000
0.2968 0.8551 1.0000
0.2978 0.8521 1.0000
0.2988 0.8491 1.0000
0.2998 0.8461 1.0000
0.3008 0.8431 1.0000
0.3018 0.8401 1.0000
0.3028 0.8371 1.0000
0.3038 0.8342 1.0000
0.3048 0.8312 1.0000
0.3058 0.8283 1.0000
0.3068 0.8253 1.0000
0.3078 0.8224 1.0000
0.3088 0.8194 1.0000
0.3098 0.8165 1.0000
0.3108 0.8136 1.0000
0.3118 0.8107 1.0000
0.3128 0.8078 1.0000
0.3138 0.8049 1.0000
0.3148 0.8020 1.0000
0.3158 0.7991 1.0000
0.3168 0.7962 1.0000
0.3178 0.7933 1.0000
0.3188 0.7905 1.0000
0.3198 0.7876 1.0000
0.3208 0.7848 1.0000
0.3218 0.7819 1.0000
0.3228 0.7791 1.0000
0.3238 0.7763 1.0000
0.3248 0.7735 1.0000
0.3258 0.7707 1.0000
0.3268 0.7679 1.0000
0.3278 0.7651 1.0000
0.3288 0.7624 1.0000
0.3298 0.7596 1.0000
0.3308 0.7568 1.0000
0.3318 0.7541 1.0000
0.3328 0.7514 1.0000
0.3338 0.7486 1.0000
0.3348 0.7459 1.0000
0.3358 0.7432 1.0000
0.3368 0.7405 1.0000
0.3378 0.7378 1.0000
0.3388 0.7352 1.0000
0.3398 0.7325 1.0000
0.3408 0.7299 1.0000
0.3418 0.7272 1.0000
0.3428 0.7246 1.0000
0.3438 0.7220 1.0000
0.3448 0.7194 1.0000
0.3458 0.7168 1.0000
0.3468 0.7142 1.0000
0.3478 0.7116 1.0000
0.3488 0.7090 1.0000
0.3498 0.7065 1.0000
0.3509 0.7039 1.0000
0.3519 0.7014 1.0000
0.3529 0.6989 1.0000
0.3539 0.6964 1.0000
0.3549 0.6939 1.0000
0.3559 0.6914 1.0000
0.3569 0.6890 1.0000
0.3579 0.6865 1.0000
0.3589 0.6841 1.0000
0.3599 0.6816 1.0000
0.3609 0.6792 1.0000
0.3619 0.6768 1.0000
0.3629 0.6744 1.0000
0.3639 0.6720 1.0000
0.3649 0.6697 1.0000
0.3659 0.6673 1.0000
0.3669 0.6650 1.0000
0.3679 0.6626 1.0000
0.3689 0.6603 1.0000
0.3699 0.6580 1.0000
0.3709 0.6557 1.0000
0.3719 0.6535 1.0000
0.3729 0.6512 1.0000
0.3739 0.6490 1.0000
0.3749 0.6467 1.0000
0.3759 0.6445 1.0000
0.3769 0.6423 1.0000
0.3779 0.6401 1.0000
0.3789 0.6379 1.0000
0.3799 0.6358 1.0000
0.3809 0.6336 1.0000
0.3819 0.6315 1.0000
0.3829 0.6294 1.0000
0.3839 0.6273 1.0000
0.3849 0.6252 1.0000
0.3859 0.6231 1.0000
0.3869 0.6211 1.0000
0.3879 0.6190 1.0000
0.3889 0.6170 1.0000
0.3899 0.6150 1.0000
0.3909 0.6130 1.0000
0.3919 0.6110 1.0000
0.3929 0.6090 1.0000
0.3939 0.6071 1.0000
0.3949 0.6051 1.0000
0.3959 0.6032 1.0000
0.3969 0.6013 1.0000
0.3979 0.5994 1.0000
0.3989 0.5975 1.0000
0.3999 0.5957 1.0000
0.4009 0.5938 1.0000
0.4019 0.5920 1.0000
0.4029 0.5902 1.0000
0.4039 0.5884 1.0000
0.4049 0.5866 1.0000
0.4059 0.5849 1.0000
0.4069 0.5831 1.0000
0.4079 0.5814 1.0000
0.4089 0.5797 1.0000
0.4099 0.5780 1.0000
0.4109 0.5763 1.0000
0.4119 0.5746 1.0000
0.4129 0.5730 1.0000
0.4139 0.5714 1.0000
0.4149 0.5698 1.0000
0.4159 0.5682 1.0000
0.4169 0.5666 1.0000
0.4179 0.5650 1.0000
0.4189 0.5635 1.0000
0.4199 0.5620 1.0000
0.4209 0.5605 1.0000
0.4219 0.5590 1.0000
0.4229 0.5575 1.0000
0.4239 0.5560 1.0000
0.4249 0.5546 1.0000
0.4259 0.5532 1.0000
0.4269 0.5518 1.0000
0.4279 0.5504 1.0000
0.4289 0.5490 1.0000
0.4299 0.5477 1.0000
0.4309 0.5463 1.0000
0.4319 0.5450 1.0000
0.4329 0.5437 1.0000
0.4339 0.5425 1.0000
0.4349 0.5412 1.0000
0.4359 0.5400 1.0000
0.4369 0.5387 1.0000
0.4379 0.5375 1.0000
0.4389 0.5363 1.0000
0.4399 0.5352 1.0000
0.4409 0.5340 1.0000
0.4419 0.5329 1.0000
0.4429 0.5318 1.0000
0.4439 0.5307 1.0000
0.4449 0.5296 1.0000
0.4459 0.5286 1.0000
0.4469 0.5275 1.0000
0.4479 0.5265 1.0000
0.4489 0.5255 1.0000
0.4499 0.5245 1.0000
0.4510 0.5236 1.0000
0.4520 0.5226 1.0000
0.4530 0.5217 1.0000
0.4540 0.5208 1.0000
0.4550 0.5199 1.0000
0.4560 0.5190 1.0000
0.4570 0.5182 1.0000
0.4580 0.5173 1.0000
0.4590 0.5165 1.0000
0.4600 0.5157 1.0000
0.4610 0.5150 1.0000
0.4620 0.5142 1.0000
0.4630 0.5135 1.0000
0.4640 0.5128 1.0000
0.4650 0.5121 1.0000
0.4660 0.5114 1.0000
0.4670 0.5107 1.0000
0.4680 0.5101 1.0000
0.4690 0.5095 1.0000
0.4700 0.5089 1.0000
0.4710 0.5083 1.0000
0.4720 0.5077 1.0000
0.4730 0.5072 1.0000
0.4740 0.5067 1.0000
0.4750 0.5062 1.0000
0.4760 0.5057 1.0000
0.4770 0.5052 1.0000
0.4780 0.5048 1.0000
0.4790 0.5044 1.0000
0.4800 0.5040 1.0000
0.4810 0.5036 1.0000
0.4820 0.5032 1.0000
0.4830 0.5029 1.0000
0.4840 0.5025 1.0000
0.4850 0.5022 1.0000
0.4860 0.5019 1.0000
0.4870 0.5017 1.0000
0.4880 0.5014 1.0000
0.4890 0.5012 1.0000
0.4900 0.5010 1.0000
0.4910 0.5008 1.0000
0.4920 0.5006 1.0000
0.4930 0.5005 1.0000
0.4940 0.5004 1.0000
0.4950 0.5002 1.0000
0.4960 0.5002 1.0000
0.4970 0.5001 1.0000
0.4980 0.5000 1.0000
0.4990 0.5000 1.0000
0.5000 0.5000 1.0000

==> case_2_munu.txt <==
x mu nu
-0.5000 0.0000 0.0000
-0.4990 0.0000 0.0000
-0.4980 0.0000 0.0000
-0.4970 0.0000 0.0000
-0.4960 0.0000 0.0000
-0.4950 0.0000 0.0000
-0.4940 0.0000 0.0000
-0.4930 0.0000 0.0000
-0.4920 0.0000 0.0000
-0.4910 0.0000 0.0000
-0.4900 0.0000 0.0000
-0.4890 0.0000 0.0000
-0.4880 0.0000 0.0000
-0.4870 0.0000 0.0000
-0.4860 0.0000 0.0000
-0.4850 0.0000 0.0000
-0.4840 0.0000 0.0000
-0.4830 0.0000 0.0000
-0.4820 0.0000 0.0000
-0.4810 0.0000 0.0000
-0.4800 0.0000 0.0000
-0.4790 0.0000 0.0000
-0.4780 0.0000 0.0000
-0.4770 0.0000 0.0000
-0.4760 0.0000 0.0000
-0.4750 0.0000 0.0000
-0.4740 0.0000 0.0000
-0.4730 0.0000 0.0000
-0.4720 0.0000 0.0000
-0.4710 0.0000 0.0000
-0.4700 0.0000 0.0000
-0.4690 0.0000 0.0000
-0.4680 0.0000 0.0000
-0.4670 0.0000 0.0000
-0.4660 0.0000 0.0000
-0.4650 0.0000 0.0000
-0.4640 0.0000 0.0000
-0.4630 0.0000 0.0000
-0.4620 0.0000 0.0000
-0.4610 0.0000 0.0000
-0.4600 0.0000 0.0000
-0.4590 0.0000 0.0000
-0.4580 0.0000 0.0000
-0.4570 0.0000 0.0000
-0.4560 0.0000 0.0000
-0.4550 0.0000 0.0000
-0.4540 0.0000 0.0000
-0.4530 0.0000 0.0000
-0.4520 0.0000 0.0000
-0.4510 0.0000 0.0000
-0.4499 0.0000 0.0000
-0.4489 0.0000 0.0000
-0.4479 0.0000 0.0000
-0.4469 0.0000 0.0000
-0.4459 0.0000 0.0000
-0.4449 0.0000 0.0000
-0.4439 0.0000 0.0000
-0.4429 0.0000 0.0000
-0.4419 0.0000 0.0000
-0.4409 0.0000 0.0000
-0.4399 0.0000 0.0000
-0.4389 0.0000 0.0000
-0.4379 0.0000 0.0000
-0.4369 0.0000 0.0000
-0.4359 0.0000 0.0000
-0.4349 0.0000 0.0000
-0.4339 0.0000 0.0000
-0.4329 0.0000 0.0000
-0.4319 0.0000 0.0000
-0.4309 0.0000 0.0000
-0.4299 0.0000 0.0000
-0.4289 0.0000 0.0000
-0.4279 0.0000 0.0000
-0.4269 0.0000 0.0000
-0.4259 0.0000 0.0000
-0.4249 0.0000 0.0000
-0.4239 0.0000 0.0000
-0.4229 0.0000 0.0000
-0.4219 0.0000 0.0000
-0.4209 0.0000 0.0000
-0.4199 0.0000 0.0000
-0.4189 0.0000 0.0000
-0.4179 0.0000 0.0000
-0.4169 0.0000 0.0000
-0.4159 0.0000 0.0000
-0.4149 0.0000 0.0000
-0.4139 0.0000 0.0000
-0.4129 0.0000 0.0000
-0.4119 0.0000 0.0000
-0.4109 0.0000 0.0000
-0.4099 0.0000 0.0000
-0.4089 0.0000 0.0000
-0.4079 0.0000 0.0000
-0.4069 0.0000 0.0000
-0.4059 0.0000 0.0000
-0.4049 0.0000 0.0000
-0.4039 0.0000 0.0000
-0.4029 0.0000 0.0000
-0.4019 0.0000 0.0000
-0.4009 0.0000 0.0000
-0.3999 0.0000 0.0006
-0.3989 0.0000 0.0069
-0.3979 0.0000 0.0131
-0.3969 0.0000 0.0194
-0.3959 0.0000 0.0257
-0.3949 0.0000 0.0319
-0.3939 0.0000 0.0382
-0.3929 0.0000 0.0444
-0.3919 0.0000 0.0507
-0.3909 0.0000 0.0569
-0.3899 0.0000 0.0632
-0.3889 0.0000 0.0694
-0.3879 0.0000 0.0757
-0.3869 0.0000 0.0820
-0.3859 0.0000 0.0882
-0.3849 0.0000 0.0945
-0.3839 0.0000 0.1007
-0.3829 0.0000 0.1070
-0.3819 0.0000 0.1132
-0.3809 0.0000 0.1195
-0.3799 0.0000 0.1258
-0.3789 0.0000 0.1320
-0.3779 0.0000 0.1383
-0.3769 0.0000 0.1445
-0.3759 0.0000 0.1508
-0.3749 0.0000 0.1570
-0.3739 0.0000 0.1633
-0.3729 0.0000 0.1695
-0.3719 0.0000 0.1758
-0.3709 0.0000 0.1821
-0.3699 0.0000 0.1883
-0.3689 0.0000 0.1946
-0.3679 0.0000 0.2008
-0.3669 0.0000 0.2071
-0.3659 0.0000 0.2133
-0.3649 0.0000 0.2196
-0.3639 0.0000 0.2259
-0.3629 0.0000 0.2321
-0.3619 0.0000 0.2384
-0.3609 0.0000 0.2446
-0.3599 0.0000 0.2509
-0.3589 0.0000 0.2571
-0.3579 0.0000 0.2634
-0.3569 0.0000 0.2696
-0.3559 0.0000 0.2759
-0.3549 0.0000 0.2822
-0.3539 0.0000 0.2884
-0.3529 0.0000 0.2947
-0.3519 0.0000 0.3009
-0.3509 0.0000 0.3072
-0.3498 0.0000 0.3134
-0.3488 0.0000 0.3197
-0.3478 0.0000 0.3260
-0.3468 0.0000 0.3322
-0.3458 0.0000 0.3385
-0.3448 0.0000 0.3447
-0.3438 0.0000 0.3510
-0.3428 0.0000 0.3572
-0.3418 0.0000 0.3635
-0.3408 0.0000 0.3697
-0.3398 0.0000 0.3760
-0.3388 0.0000 0.3823
-0.3378 0.0000 0.3885
-0.3368 0.0000 0.3948
-0.3358 0.0000 0.4010
-0.3348 0.0000 0.4073
-0.3338 0.0000 0.4135
-0.3328 0.0000 0.4198
-0.3318 0.0000 0.4261
-0.3308 0.0000 0.4323
-0.3298 0.0000 0.4386
-0.3288 0.0000 0.4448
-0.3278 0.0000 0.4511
-0.3268 0.0000 0.4573
-0.3258 0.0000 0.4636
-0.3248 0.0000 0.4698
-0.3238 0.0000 0.4761
-0.3228 0.0000 0.4824
-0.3218 0.0000 0.4886
-0.3208 0.0000 0.4949
-0.3198 0.0000 0.5011
-0.3188 0.0000 0.5074
-0.3178 0.0000 0.5136
-0.3168 0.0000 0.5199
-0.3158 0.0000 0.5262
-0.3148 0.0000 0.5324
-0.3138 0.0000 0.5387
-0.3128 0.0000 0.5449
-0.3118 0.0000 0.5512
-0.3108 0.0000 0.5574
-0.3098 0.0000 0.5637
-0.3088 0.0000 0.5699
-0.3078 0.0000 0.5762
-0.3068 0.0000 0.5825
-0.3058 0.0000 0.5887
-0.3048 0.0000 0.5950
-0.3038 0.0000 0.6012
-0.3028 0.0000 0.6075
-0.3018 0.0000 0.6137
-0.3008 0.0000 0.6200
-0.2998 0.0000 0.6263
-0.2988 0.0000 0.6325
-0.2978 0.0000 0.6388
-0.2968 0.0000 0.6450
-0.2958 0.0000 0.6513
-0.2948 0.0000 0.6575
-0.2938 0.0000 0.6638
-0.2928 0.0000 0.6700
-0.2918 0.0000 0.6763
-0.2908 0.0000 0.6826
-0.2898 0.0000 0.6888
-0.2888 0.0000 0.6951
-0.2878 0.0000 0.7013
-0.2868 0.0000 0.7076
-0.2858 0.0000 0.7138
-0.2848 0.0000 0.7201
-0.2838 0.0000 0.7264
-0.2828 0.0000 0.7326
-0.2818 0.0000 0.7389
-0.2808 0.0000 0.7451
-0.2798 0.0000 0.7514
-0.2788 0.0000 0.7576
-0.2778 0.0000 0.7639
-0.2768 0.0000 0.7701
-0.2758 0.0000 0.7764
-0.2748 0.0000 0.7827
-0.2738 0.0000 0.7889
-0.2728 0.0000 0.7952
-0.2718 0.0000 0.8014
-0.2708 0.0000 0.8077
-0.2698 0.0000 0.8139
-0.2688 0.0000 0.8202
-0.2678 0.0000 0.8265
-0.2668 0.0000 0.8327
-0.2658 0.0000 0.8390
-0.2648 0.0000 0.8452
-0.2638 0.0000 0.8515
-0.2628 0.0000 0.8577
-0.2618 0.0000 0.8640
-0.2608 0.0000 0.8702
-0.2598 0.0000 0.8765
-0.2588 0.0000 0.8828
-0.2578 0.0000 0.8890
-0.2568 0.0000 0.8953
-0.2558 0.0000 0.9015
-0.2548 0.0000 0.9078
-0.2538 0.0000 0.9140
-0.2528 0.0000 0.9203
-0.2518 0.0000 0.9266
-0.2508 0.0000 0.9328
-0.2497 0.0000 0.9391
-0.2487 0.0000 0.9453
-0.2477 0.0000 0.9516
-0.2467 0.0000 0.9578
-0.2457 0.0000 0.9641
-0.2447 0.0000 0.9703
-0.2437 0.0000 0.9766
-0.2427 0.0000 0.9829
-0.2417 0.0000 0.9891
-0.2407 0.0000 0.9954
-0.2397 0.0000 1.0016
-0.2387 0.0000 1.0079
-0.2377 0.0000 1.0141
-0.2367 0.0000 1.0204
-0.2357 0.0000 1.0267
-0.2347 0.0000 1.0329
-0.2337 0.0000 1.0392
-0.2327 0.0000 1.0454
-0.2317 0.0000 1.0517
-0.2307 0.0000 1.0579
-0.2297 0.0000 1.0642
-0.2287 0.0000 1.0704
-0.2277 0.0000 1.0767
-0.2267 0.0000 1.0830
-0.2257 0.0000 1.0892
-0.2247 0.0000 1.0955
-0.2237 0.0000 1.1017
-0.2227 0.0000 1.1080
-0.2217 0.0000 1.1142
-0.2207 0.0000 1.1205
-0.2197 0.0000 1.1268
-0.2187 0.0000 1.1330
-0.2177 0.0000 1.1393
-0.2167 0.0000 1.1455
-0.2157 0.0000 1.1518
-0.2147 0.0000 1.1580
-0.2137 0.0000 1.1643
-0.2127 0.0000 1.1705
-0.2117 0.0000 1.1768
-0.2107 0.0000 1.1831
-0.2097 0.0000 1.1893
-0.2087 0.0000 1.1956
-0.2077 0.0000 1.2018
-0.2067 0.0000 1.2081
-0.2057 0.0000 1.2143
-0.2047 0.0000 1.2206
-0.2037 0.0000 1.2269
-0.2027 0.0000 1.2331
-0.2017 0.0000 1.2394
-0.2007 0.0000 1.2456
-0.1997 0.0075 1.2519
-0.1987 0.0325 1.2581
-0.1977 0.0576 1.2644
-0.1967 0.0826 1.2706
-0.1957 0.1076 1.2769
-0.1947 0.1326 1.2832
-0.1937 0.1577 1.2894
-0.1927 0.1827 1.2957
-0.1917 0.2077 1.3019
-0.1907 0.2327 1.3082
-0.1897 0.2578 1.3144
-0.1887 0.2828 1.3207
-0.1877 0.3078 1.3270
-0.1867 0.3328 1.3332
-0.1857 0.3579 1.3395
-0.1847 0.3829 1.3457
-0.1837 0.4079 1.3520
-0.1827 0.4329 1.3582
-0.1817 0.4580 1.3645
-0.1807 0.4830 1.3707
-0.1797 0.5080 1.3770
-0.1787 0.5330 1.3833
-0.1777 0.5581 1.3895
-0.1767 0.5831 1.3958
-0.1757 0.6081 1.4020
-0.1747 0.6331 1.4083
-0.1737 0.6582 1.4145
-0.1727 0.6832 1.4208
-0.1717 0.7082 1.4271
-0.1707 0.7332 1.4333
-0.1697 0.7583 1.4396
-0.1687 0.7833 1.4458
-0.1677 0.8083 1.4521
-0.1667 0.8333 1.4583
-0.1657 0.8584 1.4646
-0.1647 0.8834 1.4708
-0.1637 0.9084 1.4771
-0.1627 0.9334 1.4834
-0.1617 0.9585 1.4896
-0.1607 0.9835 1.4959
-0.1597 1.0085 1.5021
-0.1587 1.0335 1.5084
-0.1577 1.0586 1.5146
-0.1567 1.0836 1.5209
-0.1557 1.1086 1.5272
-0.1547 1.1336 1.5334
-0.1537 1.1587 1.5397
-0.1527 1.1837 1.5459
-0.1517 1.2087 1.5522
-0.1507 1.2337 1.5584
-0.1496 1.2588 1.5647
-0.1486 1.2838 1.5709
-0.1476 1.3088 1.5772
-0.1466 1.3338 1.5835
-0.1456 1.3589 1.5897
-0.1446 1.3839 1.5960
-0.1436 1.4089 1.6022
-0.1426 1.4339 1.6085
-0.1416 1.4590 1.6147
-0.1406 1.4840 1.6210
-0.1396 1.5090 1.6273
-0.1386 1.5340 1.6335
-0.1376 1.5591 1.6398
-0.1366 1.5841 1.6460
-0.1356 1.6091 1.6523
-0.1346 1.6341 1.6585
-0.1336 1.6592 1.6648
-0.1326 1.6842 1.6710
-0.1316 1.7092 1.6773
-0.1306 1.7342 1.6836
-0.1296 1.7593 1.6898
-0.1286 1.7843 1.6961
-0.1276 1.8093 1.7023
-0.1266 1.8343 1.7086
-0.1256 1.8594 1.7148
-0.1246 1.8844 1.7211
-0.1236 1.9094 1.7274
-0.1226 1.9344 1.7336
-0.1216 1.9595 1.7399
-0.1206 1.9845 1.7461
-0.1196 2.0095 1.7524
-0.1186 2.0345 1.7586
-0.1176 2.0596 1.7649
-0.1166 2.0846 1.7711
-0.1156 2.1096 1.7774
-0.1146 2.1346 1.7837
-0.1136 2.1597 1.7899
-0.1126 2.1847 1.7962
-0.1116 2.2097 1.8024
-0.1106 2.2347 1.8087
-0.1096 2.2598 1.8149
-0.1086 2.2848 1.8212
-0.1076 2.3098 1.8275
-0.1066 2.3348 1.8337
-0.1056 2.3599 1.8400
-0.1046 2.3849 1.8462
-0.1036 2.4099 1.8525
-0.1026 2.4349 1.8587
-0.1016 2.4600 1.8650
-0.1006 2.4850 1.8712
-0.0996 2.5100 1.8775
-0.0986 2.5350 1.8838
-0.0976 2.5601 1.8900
-0.0966 2.5851 1.8963
-0.0956 2.6101 1.9025
-0.0946 2.6351 1.9088
-0.0936 2.6602 1.9150
-0.0926 2.6852 1.9213
-0.0916 2.7102 1.9276
-0.0906 2.7352 1.9338
-0.0896 2.7603 1.9401
-0.0886 2.7853 1.9463
-0.0876 2.8103 1.9526
-0.0866 2.8353 1.9588
-0.0856 2.8604 1.9651
-0.0846 2.8854 1.9713
-0.0836 2.9104 1.9776
-0.0826 2.9354 1.9839
-0.0816 2.9605 1.9901
-0.0806 2.9855 1.9964
-0.0796 3.0105 2.0026
-0.0786 3.0355 2.0089
-0.0776 3.0606 2.0151
-0.0766 3.0856 2.0214
-0.0756 3.1106 2.0277
-0.0746 3.1356 2.0339
-0.0736 3.1607 2.0402
-0.0726 3.1857 2.0464
-0.0716 3.2107 2.0527
-0.0706 3.2357 2.0589
-0.0696 3.2608 2.0652
-0.0686 3.2858 2.0714
-0.0676 3.3108 2.0777
-0.0666 3.3358 2.0840
-0.0656 3.3609 2.0902
-0.0646 3.3859 2.0965
-0.0636 3.4109 2.1027
-0.0626 3.4359 2.1090
-0.0616 3.4610 2.1152
-0.0606 3.4860 2.1215
-0.0596 3.5110 2.1278
-0.0586 3.5360 2.1340
-0.0576 3.5611 2.1403
-0.0566 3.5861 2.1465
-0.0556 3.6111 2.1528
-0.0546 3.6361 2.1590
-0.0536 3.6612 2.1653
-0.0526 3.6862 2.1715
-0.0516 3.7112 2.1778
-0.0506 3.7362 2.1841
-0.0495 3.7613 2.1903
-0.0485 3.7863 2.1966
-0.0475 3.8113 2.2028
-0.0465 3.8363 2.2091
-0.0455 3.8614 2.2153
-0.0445 3.8864 2.2216
-0.0435 3.9114 2.2279
-0.0425 3.9364 2.2341
-0.0415 3.9615 2.2404
-0.0405 3.9865 2.2466
-0.0395 4.0115 2.2529
-0.0385 4.0365 2.2591
-0.0375 4.0616 2.2654
-0.0365 4.0866 2.2716
-0.0355 4.1116 2.2779
-0.0345 4.1366 2.2842
-0.0335 4.1617 2.2904
-0.0325 4.1867 2.2967
-0.0315 4.2117 2.3029
-0.0305 4.2367 2.3092
-0.0295 4.2618 2.3154
-0.0285 4.2868 2.3217
-0.0275 4.3118 2.3280
-0.0265 4.3368 2.3342
-0.0255 4.3619 2.3405
-0.0245 4.3869 2.3467
-0.0235 4.4119 2.3530
-0.0225 4.4369 2.3592
-0.0215 4.4620 2.3655
-0.0205 4.4870 2.3717
-0.0195 4.5120 2.3780
-0.0185 4.5370 2.3843
-0.0175 4.5621 2.3905
-0.0165 4.5871 2.3968
-0.0155 4.6121 2.4030
-0.0145 4.6371 2.4093
-0.0135 4.6622 2.4155
-0.0125 4.6872 2.4218
-0.0115 4.7122 2.4281
-0.0105 4.7372 2.4343
-0.0095 4.7623 2.4406
-0.0085 4.7873 2.4468
-0.0075 4.8123 2.4531
-0.0065 4.8373 2.4593
-0.0055 4.8624 2.4656
-0.0045 4.8874 2.4718
-0.0035 4.9124 2.4781
-0.0025 4.9374 2.4844
-0.0015 4.9625 2.4906
-0.0005 4.9875 2.4969
0.0005 4.9875 2.4969
0.0015 4.9625 2.4906
0.0025 4.9374 2.4844
0.0035 4.9124 2.4781
0.0045 4.8874 2.4718
0.0055 4.8624 2.4656
0.0065 4.8373 2.4593
0.0075 4.8123 2.4531
0.0085 4.7873 2.4468
0.0095 4.7623 2.4406
0.0105 4.7372 2.4343
0.0115 4.7122 2.4281
0.0125 4.6872 2.4218
0.0135 4.6622 2.4155
0.0145 4.6371 2.4093
0.0155 4.6121 2.4030
0.0165 4.5871 2.3968
0.0175 4.5621 2.3905
0.0185 4.5370 2.3843
0.0195 4.5120 2.3780
0.0205 4.4870 2.3717
0.0215 4.4620 2.3655
0.0225 4.4369 2.3592
0.0235 4.4119 2.3530
0.0245 4.3869 2.3467
0.0255 4.3619 2.3405
0.0265 4.3368 2.3342
0.0275 4.3118 2.3280
0.0285 4.2868 2.3217
0.0295 4.2618 2.3154
0.0305 4.2367 2.3092
0.0315 4.2117 2.3029
0.0325 4.1867 2.2967
0.0335 4.1617 2.2904
0.0345 4.1366 2.2842
0.0355 4.1116 2.2779
0.0365 4.0866 2.2716
0.0375 4.0616 2.2654
0.0385 4.0365 2.2591
0.0395 4.0115 2.2529
0.0405 3.9865 2.2466
0.0415 3.9615 2.2404
0.0425 3.9364 2.2341
0.0435 3.9114 2.2279
0.0445 3.8864 2.2216
0.0455 3.8614 2.2153
0.0465 3.8363 2.2091
0.0475 3.8113 2.2028
0.0485 3.7863 2.1966
0.0495 3.7613 2.1903
0.0506 3.7362 2.1841
0.0516 3.7112 2.1778
0.0526 3.6862 2.1715
0.0536 3.6612 2.1653
0.0546 3.6361 2.1590
0.0556 3.6111 2.1528
0.0566 3.5861 2.1465
0.0576 3.5611 2.1403
0.0586 3.5360 2.1340
0.0596 3.5110 2.1278
0.0606 3.4860 2.1215
0.0616 3.4610 2.1152
0.0626 3.4359 2.1090
0.0636 3.4109 2.1027
0.0646 3.3859 2.0965
0.0656 3.3609 2.0902
0.0666 3.3358 2.0840
0.0676 3.3108 2.0777
0.0686 3.2858 2.0714
0.0696 3.2608 2.0652
0.0706 3.2357 2.0589
0.0716 3.2107 2.0527
0.0726 3.1857 2.0464
0.0736 3.1607 2.0402
0.0746 3.1356 2.0339
0.0756 3.1106 2.0277
0.0766 3.0856 2.0214
0.0776 3.0606 2.0151
0.0786 3.0355 2.0089
0.0796 3.0105 2.0026
0.0806 2.9855 1.9964
0.0816 2.9605 1.9901
0.0826 2.9354 1.9839
0.0836 2.9104 1.9776
0.0846 2.8854 1.9713
0.0856 2.8604 1.9651
0.0866 2.8353 1.9588
0.0876 2.8103 1.9526
0.0886 2.7853 1.9463
0.0896 2.7603 1.9401
0.0906 2.7352 1.9338
0.0916 2.7102 1.9276
0.0926 2.6852 1.9213
0.0936 2.6602 1.9150
0.0946 2.6351 1.9088
0.0956 2.6101 1.9025
0.0966 2.5851 1.8963
0.0976 2.5601 1.8900
0.0986 2.5350 1.8838
0.0996 2.5100 1.8775
0.1006 2.4850 1.8712
0.1016 2.4600 1.8650
0.1026 2.4349 1.8587
0.1036 2.4099 1.8525
0.1046 2.3849 1.8462
0.1056 2.3599 1.8400
0.1066 2.3348 1.8337
0.1076 2.3098 1.8275
0.1086 2.2848 1.8212
0.1096 2.2598 1.8149
0.1106 2.2347 1.8087
0.1116 2.2097 1.8024
0.1126 2.1847 1.7962
0.1136 2.1597 1.7899
0.1146 2.1346 1.7837
0.1156 2.1096 1.7774
0.1166 2.0846 1.7711
0.1176 2.0596 1.7649
0.1186 2.0345 1.7586
0.1196 2.0095 1.7524
0.1206 1.9845 1.7461
0.1216 1.9595 1.7399
0.1226 1.9344 1.7336
0.1236 1.9094 1.7274
0.1246 1.8844 1.7211
0.1256 1.8594 1.7148
0.1266 1.8343 1.7086
0.1276 1.8093 1.7023
0.1286 1.7843 1.6961
0.1296 1.7593 1.6898
0.1306 1.7342 1.6836
0.1316 1.7092 1.6773
0.1326 1.6842 1.6710
0.1336 1.6592 1.6648
0.1346 1.6341 1.6585
0.1356 1.6091 1.6523
0.1366 1.5841 1.6460
0.1376 1.5591 1.6398
0.1386 1.5340 1.6335
0.1396 1.5090 1.6273
0.1406 1.4840 1.6210
0.1416 1.4590 1.6147
0.1426 1.4339 1.6085
0.1436 1.4089 1.6022
0.1446 1.3839 1.5960
0.1456 1.3589 1.5897
0.1466 1.3338 1.5835
0.1476 1.3088 1.5772
0.1486 1.2838 1.5709
0.1496 1.2588 1.5647
0.1507 1.2337 1.5584
0.1517 1.2087 1.5522
0.1527 1.1837 1.5459
0.1537 1.1587 1.5397
0.1547 1.1336 1.5334
0.1557 1.1086 1.5272
0.1567 1.0836 1.5209
0.1577 1.0586 1.5146
0.1587 1.0335 1.5084
0.1597 1.0085 1.5021
0.1607 0.9835 1.4959
0.1617 0.9585 1.4896
0.1627 0.9334 1.4834
0.1637 0.9084 1.4771
0.1647 0.8834 1.4708
0.1657 0.8584 1.4646
0.1667 0.8333 1.4583
0.1677 0.8083 1.4521
0.1687 0.7833 1.4458
0.1697 0.7583 1.4396
0.1707 0.7332 1.4333
0.1717 0.7082 1.4271
0.1727 0.6832 1.4208
0.1737 0.6582 1.4145
0.1747 0.6331 1.4083
0.1757 0.6081 1.4020
0.1767 0.5831 1.3958
0.1777 0.5581 1.3895
0.1787 0.5330 1.3833
0.1797 0.5080 1.3770
0.1807 0.4830 1.3707
0.1817 0.4580 1.3645
0.1827 0.4329 1.3582
0.1837 0.4079 1.3520
0.1847 0.3829 1.3457
0.1857 0.3579 1.3395
0.1867 0.3328 1.3332
0.1877 0.3078 1.3270
0.1887 0.2828 1.3207
0.1897 0.2578 1.3144
0.1907 0.2327 1.3082
0.1917 0.2077 1.3019
0.1927 0.1827 1.2957
0.1937 0.1577 1.2894
0.1947 0.1326 1.2832
0.1957 0.1076 1.2769
0.1967 0.0826 1.2706
0.1977 0.0576 1.2644
0.1987 0.0325 1.2581
0.1997 0.0075 1.2519
0.2007 0.0000 1.2456
0.2017 0.0000 1.2394
0.2027 0.0000 1.2331
0.2037 0.0000 1.2269
0.2047 0.0000 1.2206
0.2057 0.0000 1.2143
0.2067 0.0000 1.2081
0.2077 0.0000 1.2018
0.2087 0.0000 1.1956
0.2097 0.0000 1.1893
0.2107 0.0000 1.1831
0.2117 0.0000 1.1768
0.2127 0.0000 1.1705
0.2137 0.0000 1.1643
0.2147 0.0000 1.1580
0.2157 0.0000 1.1518
0.2167 0.0000 1.1455
0.2177 0.0000 1.1393
0.2187 0.0000 1.1330
0.2197 0.0000 1.1268
0.2207 0.0000 1.1205
0.2217 0.0000 1.1142
0.2227 0.0000 1.1080
0.2237 0.0000 1.1017
0.2247 0.0000 1.0955
0.2257 0.0000 1.0892
0.2267 0.0000 1.0830
0.2277 0.0000 1.0767
0.2287 0.0000 1.0704
0.2297 0.0000 1.0642
0.2307 0.0000 1.0579
0.2317 0.0000 1.0517
0.2327 0.0000 1.0454
0.2337 0.0000 1.0392
0.2347 0.0000 1.0329
0.2357 0.0000 1.0267
0.2367 0.0000 1.0204
0.2377 0.0000 1.0141
0.2387 0.0000 1.0079
0.2397 0.0000 1.0016
0.2407 0.0000 0.9954
0.2417 0.0000 0.9891
0.2427 0.0000 0.9829
0.2437 0.0000 0.9766
0.2447 0.0000 0.9703
0.2457 0.0000 0.9641
0.2467 0.0000 0.9578
0.2477 0.0000 0.9516
0.2487 0.0000 0.9453
0.2497 0.0000 0.9391
0.2508 0.0000 0.9328
0.2518 0.0000 0.9266
0.2528 0.0000 0.9203
0.2538 0.0000 0.9140
0.2548 0.0000 0.9078
0.2558 0.0000 0.9015
0.2568 0.0000 0.8953
0.2578 0.0000 0.8890
0.2588 0.0000 0.8828
0.2598 0.0000 0.8765
0.2608 0.0000 0.8702
0.2618 0.0000 0.8640
0.2628 0.0000 0.8577
0.2638 0.0000 0.8515
0.2648 0.0000 0.8452
0.2658 0.0000 0.8390
0.2668 0.0000 0.8327
0.2678 0.0000 0.8265
0.2688 0.0000 0.8202
0.2698 0.0000 0.8139
0.2708 0.0000 0.8077
0.2718 0.0000 0.8014
0.2728 0.0000 0.7952
0.2738 0.0000 0.7889
0.2748 0.0000 0.7827
0.2758 0.0000 0.7764
0.2768 0.0000 0.7701
0.2778 0.0000 0.7639
0.2788 0.0000 0.7576
0.2798 0.0000 0.7514
0.2808 0.0000 0.7451
0.2818 0.0000 0.7389
0.2828 0.0000 0.7326
0.2838 0.0000 0.7264
0.2848 0.0000 0.7201
0.2858 0.0000 0.7138
0.2868 0.0000 0.7076
0.2878 0.0000 0.7013
0.2888 0.0000 0.6951
0.2898 0.0000 0.6888
0.2908 0.0000 0.6826
0.2918 0.0000 0.6763
0.2928 0.0000 0.6700
0.2938 0.0000 0.6638
0.2948 0.0000 0.6575
0.2958 0.0000 0.6513
0.2968 0.0000 0.6450
0.2978 0.0000 0.6388
0.2988 0.0000 0.6325
0.2998 0.0000 0.6263
0.3008 0.0000 0.6200
0.3018 0.0000 0.6137
0.3028 0.0000 0.6075
0.3038 0.0000 0.6012
0.3048 0.0000 0.5950
0.3058 0.0000 0.5887
0.3068 0.0000 0.5825
0.3078 0.0000 0.5762
0.3088 0.0000 0.5699
0.3098 0.0000 0.5637
0.3108 0.0000 0.5574
0.3118 0.0000 0.5512
0.3128 0.0000 0.5449
0.3138 0.0000 0.5387
0.3148 0.0000 0.5324
0.3158 0.0000 0.5262
0.3168 0.0000 0.5199
0.3178 0.0000 0.5136
0.3188 0.0000 0.5074
0.3198 0.0000 0.5011
0.3208 0.0000 0.4949
0.3218 0.0000 0.4886
0.3228 0.0000 0.4824
0.3238 0.0000 0.4761
0.3248 0.0000 0.4698
0.3258 0.0000 0.4636
0.3268 0.0000 0.4573
0.3278 0.0000 0.4511
0.3288 0.0000 0.4448
0.3298 0.0000 0.4386
0.3308 0.0000 0.4323
0.3318 0.0000 0.4261
0.3328 0.0000 0.4198
0.3338 0.0000 0.4135
0.3348 0.0000 0.4073
0.3358 0.0000 0.4010
0.3368 0.0000 0.3948
0.3378 0.0000 0.3885
0.3388 0.0000 0.3823
0.3398 0.0000 0.3760
0.3408 0.0000 0.3697
0.3418 0.0000 0.3635
0.3428 0.0000 0.3572
0.3438 0.0000 0.3510
0.3448 0.0000 0.3447
0.3458 0.0000 0.3385
0.3468 0.0000 0.3322
0.3478 0.0000 0.3260
0.3488 0.0000 0.3197
0.3498 0.0000 0.3134
0.3509 0.0000 0.3072
0.3519 0.0000 0.3009
0.3529 0.0000 0.2947
0.3539 0.0000 0.2884
0.3549 0.0000 0.2822
0.3559 0.0000 0.2759
0.3569 0.0000 0.2696
0.3579 0.0000 0.2634
0.3589 0.0000 0.2571
0.3599 0.0000 0.2509
0.3609 0.0000 0.2446
0.3619 0.0000 0.2384
0.3629 0.0000 0.2321
0.3639 0.0000 0.2259
0.3649 0.0000 0.2196
0.3659 0.0000 0.2133
0.3669 0.0000 0.2071
0.3679 0.0000 0.2008
0.3689 0.0000 0.1946
0.3699 0.0000 0.1883
0.3709 0.0000 0.1821
0.3719 0.0000 0.1758
0.3729 0.0000 0.1695
0.3739 0.0000 0.1633
0.3749 0.0000 0.1570
0.3759 0.0000 0.1508
0.3769 0.0000 0.1445
0.3779 0.0000 0.1383
0.3789 0.0000 0.1320
0.3799 0.0000 0.1258
0.3809 0.0000 0.1195
0.3819 0.0000 0.1132
0.3829 0.0000 0.1070
0.3839 0.0000 0.1007
0.3849 0.0000 0.0945
0.3859 0.0000 0.0882
0.3869 0.0000 0.0820
0.3879 0.0000 0.0757
0.3889 0.0000 0.0694
0.3899 0.0000 0.0632
0.3909 0.0000 0.0569
0.3919 0.0000 0.0507
0.3929 0.0000 0.0444
0.3939 0.0000 0.0382
0.3949 0.0000 0.0319
0.3959 0.0000 0.0257
0.3969 0.0000 0.0194
0.3979 0.0000 0.0131
0.3989 0.0000 0.0069
0.3999 0.0000 0.0006
0.4009 0.0000 0.0000
0.4019 0.0000 0.0000
0.4029 0.0000 0.0000
0.4039 0.0000 0.0000
0.4049 0.0000 0.0000
0.4059 0.0000 0.0000
0.4069 0.0000 0.0000
0.4079 0.0000 0.0000
0.4089 0.0000 0.0000
0.4099 0.0000 0.0000
0.4109 0.0000 0.0000
0.4119 0.0000 0.0000
0.4129 0.0000 0.0000
0.4139 0.0000 0.0000
0.4149 0.0000 0.0000
0.4159 0.0000 0.0000
0.4169 0.0000 0.0000
0.4179 0.0000 0.0000
0.4189 0.0000 0.0000
0.4199 0.0000 0.0000
0.4209 0.0000 0.0000
0.4219 0.0000 0.0000
0.4229 0.0000 0.0000
0.4239 0.0000 0.0000
0.4249 0.0000 0.0000
0.4259 0.0000 0.0000
0.4269 0.0000 0.0000
0.4279 0.0000 0.0000
0.4289 0.0000 0.0000
0.4299 0.0000 0.0000
0.4309 0.0000 0.0000
0.4319 0.0000 0.0000
0.4329 0.0000 0.0000
0.4339 0.0000 0.0000
0.4349 0.0000 0.0000
0.4359 0.0000 0.0000
0.4369 0.0000 0.0000
0.4379 0.0000 0.0000
0.4389 0.0000 0.0000
0.4399 0.0000 0.0000
0.4409 0.0000 0.0000
0.4419 0.0000 0.0000
0.4429 0.0000 0.0000
0.4439 0.0000 0.0000
0.4449 0.0000 0.0000
0.4459 0.0000 0.0000
0.4469 0.0000 0.0000
0.4479 0.0000 0.0000
0.4489 0.0000 0.0000
0.4499 0.0000 0.0000
0.4510 0.0000 0.0000
0.4520 0.0000 0.0000
0.4530 0.0000 0.0000
0.4540 0.0000 0.0000
0.4550 0.0000 0.0000
0.4560 0.0000 0.0000
0.4570 0.0000 0.0000
0.4580 0.0000 0.0000
0.4590 0.0000 0.0000
0.4600 0.0000 0.0000
0.4610 0.0000 0.0000
0.4620 0.0000 0.0000
0.4630 0.0000 0.0000
0.4640 0.0000 0.0000
0.4650 0.0000 0.0000
0.4660 0.0000 0.0000
0.4670 0.0000 0.0000
0.4680 0.0000 0.0000
0.4690 0.0000 0.0000
0.4700 0.0000 0.0000
0.4710 0.0000 0.0000
0.4720 0.0000 0.0000
0.4730 0.0000 0.0000
0.4740 0.0000 0.0000
0.4750 0.0000 0.0000
0.4760 0.0000 0.0000
0.4770 0.0000 0.0000
0.4780 0.0000 0.0000
0.4790 0.0000 0.0000
0.4800 0.0000 0.0000
0.4810 0.0000 0.0000
0.4820 0.0000 0.0000
0.4830 0.0000 0.0000
0.4840 0.0000 0.0000
0.4850 0.0000 0.0000
0.4860 0.0000 0.0000
0.4870 0.0000 0.0000
0.4880 0.0000 0.0000
0.4890 0.0000 0.0000
0.4900 0.0000 0.0000
0.4910 0.0000 0.0000
0.4920 0.0000 0.0000
0.4930 0.0000 0.0000
0.4940 0.0000 0.0000
0.4950 0.0000 0.0000
0.4960 0.0000 0.0000
0.4970 0.0000 0.0000
0.4980 0.0000 0.0000
0.4990 0.0000 0.0000
0.5000 0.0000 0.0000

==> case_3_munu.txt <==
x mu nu
-0.5000 0.0000 10.0000
-0.4990 0.0000 10.0000
-0.4980 0.0000 10.0000
-0.4970 0.0000 10.0000
-0.4960 0.0000 10.0000
-0.4950 0.0000 10.0000
-0.4940 0.0000 10.0000
-0.4930 0.0000 10.0000
-0.4920 0.0000 10.0000
-0.4910 0.0000 10.0000
-0.4900 0.0000 10.0000
-0.4890 0.0000 10.0000
-0.4880 0.0000 10.0000
-0.4870 0.0000 10.0000
-0.4860 0.0000 10.0000
-0.4850 0.0000 10.0000
-0.4840 0.0000 10.0000
-0.4830 0.0000 10.0000
-0.4820 0.0000 10.0000
-0.4810 0.0000 10.0000
-0.4800 0.0000 10.0000
-0.4790 0.0000 10.0000
-0.4780 0.0000 10.0000
-0.4770 0.0000 10.0000
-0.4760 0.0000 10.0000
-0.4750 0.0000 10.0000
-0.4740 0.0000 10.0000
-0.4730 0.0000 10.0000
-0.4720 0.0000 10.0000
-0.4710 0.0000 10.0000
-0.4700 0.0000 10.0000
-0.4690 0.0000 10.0000
-0.4680 0.0000 10.0000
-0.4670 0.0000 10.0000
-0.4660 0.0000 10.0000
-0.4650 0.0000 10.0000
-0.4640 0.0000 10.0000
-0.4630 0.0000 10.0000
-0.4620 0.0000 10.0000
-0.4610 0.0000 10.0000
-0.4600 0.0000 10.0000
-0.4590 0.0000 10.0000
-0.4580 0.0000 10.0000
-0.4570 0.0000 10.0000
-0.4560 0.0000 10.0000
-0.4550 0.0000 10.0000
-0.4540 0.0000 10.0000
-0.4530 0.0000 10.0000
-0.4520 0.0000 10.0000
-0.4510 0.0000 10.0000
-0.4499 0.0000 0.0000
-0.4489 0.0000 0.0000
-0.4479 0.0000 0.0000
-0.4469 0.0000 0.0000
-0.4459 0.0000 0.0000
-0.4449 0.0000 0.0000
-0.4439 0.0000 0.0000
-0.4429 0.0000 0.0000
-0.4419 0.0000 0.0000
-0.4409 0.0000 0.0000
-0.4399 0.0000 0.0000
-0.4389 0.0000 0.0000
-0.4379 0.0000 0.0000
-0.4369 0.0000 0.0000
-0.4359 0.0000 0.0000
-0.4349 0.0000 0.0000
-0.4339 0.0000 0.0000
-0.4329 0.0000 0.0000
-0.4319 0.0000 0.0000
-0.4309 0.0000 0.0000
-0.4299 0.0000 0.0000
-0.4289 0.0000 0.0000
-0.4279 0.0000 0.0000
-0.4269 0.0000 0.0000
-0.4259 0.0000 0.0000
-0.4249 0.0000 0.0000
-0.4239 0.0000 0.0000
-0.4229 0.0000 0.0000
-0.4219 0.0000 0.0000
-0.4209 0.0000 0.0000
-0.4199 0.0000 0.0000
-0.4189 0.0000 0.0000
-0.4179 0.0000 0.0000
-0.4169 0.0000 0.0000
-0.4159 0.0000 0.0000
-0.4149 0.0000 0.0000
-0.4139 0.0000 0.0000
-0.4129 0.0000 0.0000
-0.4119 0.0000 0.0000
-0.4109 0.0000 0.0000
-0.4099 0.0000 0.0000
-0.4089 0.0000 0.0000
-0.4079 0.0000 0.0000
-0.4069 0.0000 0.0000
-0.4059 0.0000 0.0000
-0.4049 0.0000 0.0000
-0.4039 0.0000 0.0000
-0.4029 0.0000 0.0000
-0.4019 0.0000 0.0000
-0.4009 0.0000 0.0000
-0.3999 0.0000 0.0000
-0.3989 0.0000 0.0000
-0.3979 0.0000 0.0000
-0.3969 0.0000 0.0000
-0.3959 0.0000 0.0000
-0.3949 0.0000 0.0000
-0.3939 0.0000 0.0000
-0.3929 0.0000 0.0000
-0.3919 0.0000 0.0000
-0.3909 0.0000 0.0000
-0.3899 0.0000 0.0000
-0.3889 0.0000 0.0000
-0.3879 0.0000 0.0000
-0.3869 0.0000 0.0000
-0.3859 0.0000 0.0000
-0.3849 0.0000 0.0000
-0.3839 0.0000 0.0000
-0.3829 0.0000 0.0000
-0.3819 0.0000 0.0000
-0.3809 0.0000 0.0000
-0.3799 0.0000 0.0000
-0.3789 0.0000 0.0000
-0.3779 0.0000 0.0000
-0.3769 0.0000 0.0000
-0.3759 0.0000 0.0000
-0.3749 0.0000 0.0000
-0.3739 0.0000 0.0000
-0.3729 0.0000 0.0000
-0.3719 0.0000 0.0000
-0.3709 0.0000 0.0000
-0.3699 0.0000 0.0000
-0.3689 0.0000 0.0000
-0.3679 0.0000 0.0000
-0.3669 0.0000 0.0000
-0.3659 0.0000 0.0000
-0.3649 0.0000 0.0000
-0.3639 0.0000 0.0000
-0.3629 0.0000 0.0000
-0.3619 0.0000 0.0000
-0.3609 0.0000 0.0000
-0.3599 0.0000 0.0000
-0.3589 0.0000 0.0000
-0.3579 0.0000 0.0000
-0.3569 0.0000 0.0000
-0.3559 0.0000 0.0000
-0.3549 0.0000 0.0000
-0.3539 0.0000 0.0000
-0.3529 0.0000 0.0000
-0.3519 0.0000 0.0000
-0.3509 0.0000 0.0000
-0.3498 0.0000 0.0000
-0.3488 0.0000 0.0000
-0.3478 0.0000 0.0000
-0.3468 0.0000 0.0000
-0.3458 0.0000 0.0000
-0.3448 0.0000 0.0000
-0.3438 0.0000 0.0000
-0.3428 0.0000 0.0000
-0.3418 0.0000 0.0000
-0.3408 0.0000 0.0000
-0.3398 0.0000 0.0000
-0.3388 0.0000 0.0000
-0.3378 0.0000 0.0000
-0.3368 0.0000 0.0000
-0.3358 0.0000 0.0000
-0.3348 0.0000 0.0000
-0.3338 0.0000 0.0000
-0.3328 0.0000 0.0000
-0.3318 0.0000 0.0000
-0.3308 0.0000 0.0000
-0.3298 0.0000 0.0000
-0.3288 0.0000 0.0000
-0.3278 0.0000 0.0000
-0.3268 0.0000 0.0000
-0.3258 0.0000 0.0000
-0.3248 0.0000 0.0000
-0.3238 0.0000 0.0000
-0.3228 0.0000 0.0000
-0.3218 0.0000 0.0000
-0.3208 0.0000 0.0000
-0.3198 0.0000 0.0000
-0.3188 0.0000 0.0000
-0.3178 0.0000 0.0000
-0.3168 0.0000 0.0000
-0.3158 0.0000 0.0000
-0.3148 0.0000 0.0000
-0.3138 0.0000 0.0000
-0.3128 0.0000 0.0000
-0.3118 0.0000 0.0000
-0.3108 0.0000 0.0000
-0.3098 0.0000 0.0000
-0.3088 0.0000 0.0000
-0.3078 0.0000 0.0000
-0.3068 0.0000 0.0000
-0.3058 0.0000 0.0000
-0.3048 0.0000 0.0000
-0.3038 0.0000 0.0000
-0.3028 0.0000 0.0000
-0.3018 0.0000 0.0000
-0.3008 0.0000 0.0000
-0.2998 0.0000 0.0000
-0.2988 0.0000 0.0000
-0.2978 0.0000 0.0000
-0.2968 0.0000 0.0000
-0.2958 0.0000 0.0000
-0.2948 0.0000 0.0000
-0.2938 0.0000 0.0000
-0.2928 0.0000 0.0000
-0.2918 0.0000 0.0000
-0.2908 0.0000 0.0000
-0.2898 0.0000 0.0000
-0.2888 0.0000 0.0000
-0.2878 0.0000 0.0000
-0.2868 0.0000 0.0000
-0.2858 0.0000 0.0000
-0.2848 0.0000 0.0000
-0.2838 0.0000 0.0000
-0.2828 0.0000 0.0000
-0.2818 0.0000 0.0000
-0.2808 0.0000 0.0000
-0.2798 0.0000 0.0000
-0.2788 0.0000 0.0000
-0.2778 0.0000 0.0000
-0.2768 0.0000 0.0000
-0.2758 0.0000 0.0000
-0.2748 0.0000 0.0000
-0.2738 0.0000 0.0000
-0.2728 0.0000 0.0000
-0.2718 0.0000 0.0000
-0.2708 0.0000 0.0000
-0.2698 0.0000 0.0000
-0.2688 0.0000 0.0000
-0.2678 0.0000 0.0000
-0.2668 0.0000 0.0000
-0.2658 0.0000 0.0000
-0.2648 0.0000 0.0000
-0.2638 0.0000 0.0000
-0.2628 0.0000 0.0000
-0.2618 0.0000 0.0000
-0.2608 0.0000 0.0000
-0.2598 0.0000 0.0000
-0.2588 0.0000 0.0000
-0.2578 0.0000 0.0000
-0.2568 0.0000 0.0000
-0.2558 0.0000 0.0000
-0.2548 0.0000 0.0000
-0.2538 0.0000 0.0000
-0.2528 0.0000 0.0000
-0.2518 0.0000 0.0000
-0.2508 0.0000 0.0000
-0.2497 0.0000 0.0000
-0.2487 0.0000 0.0000
-0.2477 0.0000 0.0000
-0.2467 0.0000 0.0000
-0.2457 0.0000 0.0000
-0.2447 0.0000 0.0000
-0.2437 0.0000 0.0000
-0.2427 0.0000 0.0000
-0.2417 0.0000 0.0000
-0.2407 0.0000 0.0000
-0.2397 0.0000 0.0000
-0.2387 0.0000 0.0000
-0.2377 0.0000 0.0000
-0.2367 0.0000 0.0000
-0.2357 0.0000 0.0000
-0.2347 0.0000 0.0000
-0.2337 0.0000 0.0000
-0.2327 0.0000 0.0000
-0.2317 0.0000 0.0000
-0.2307 0.0000 0.0000
-0.2297 0.0000 0.0000
-0.2287 0.0000 0.0000
-0.2277 0.0000 0.0000
-0.2267 0.0000 0.0000
-0.2257 0.0000 0.0000
-0.2247 0.0000 0.0000
-0.2237 0.0000 0.0000
-0.2227 0.0000 0.0000
-0.2217 0.0000 0.0000
-0.2207 0.0000 0.0000
-0.2197 0.0000 0.0000
-0.2187 0.0000 0.0000
-0.2177 0.0000 0.0000
-0.2167 0.0000 0.0000
-0.2157 0.0000 0.0000
-0.2147 0.0000 0.0000
-0.2137 0.0000 0.0000
-0.2127 0.0000 0.0000
-0.2117 0.0000 0.0000
-0.2107 0.0000 0.0000
-0.2097 0.0000 0.0000
-0.2087 0.0000 0.0000
-0.2077 0.0000 0.0000
-0.2067 0.0000 0.0000
-0.2057 0.0000 0.0000
-0.2047 0.0000 0.0000
-0.2037 0.0000 0.0000
-0.2027 0.0000 0.0000
-0.2017 0.0000 0.0000
-0.2007 0.0000 0.0000
-0.1997 0.0000 0.0000
-0.1987 0.0000 0.0000
-0.1977 0.0000 0.0000
-0.1967 0.0000 0.0000
-0.1957 0.0000 0.0000
-0.1947 0.0000 0.0000
-0.1937 0.0000 0.0000
-0.1927 0.0000 0.0000
-0.1917 0.0000 0.0000
-0.1907 0.0000 0.0000
-0.1897 0.0000 0.0000
-0.1887 0.0000 0.0000
-0.1877 0.0000 0.0000
-0.1867 0.0000 0.0000
-0.1857 0.0000 0.0000
-0.1847 0.0000 0.0000
-0.1837 0.0000 0.0000
-0.1827 0.0000 0.0000
-0.1817 0.0000 0.0000
-0.1807 0.0000 0.0000
-0.1797 0.0000 0.0000
-0.1787 0.0000 0.0000
-0.1777 0.0000 0.0000
-0.1767 0.0000 0.0000
-0.1757 0.0000 0.0000
-0.1747 0.0000 0.0000
-0.1737 0.0000 0.0000
-0.1727 0.0000 0.0000
-0.1717 0.0000 0.0000
-0.1707 0.0000 0.0000
-0.1697 0.0000 0.0000
-0.1687 0.0000 0.0000
-0.1677 0.0000 0.0000
-0.1667 0.0000 0.0000
-0.1657 0.0000 0.0000
-0.1647 0.0000 0.0000
-0.1637 0.0000 0.0000
-0.1627 0.0000 0.0000
-0.1617 0.0000 0.0000
-0.1607 0.0000 0.0000
-0.1597 0.0000 0.0000
-0.1587 0.0000 0.0000
-0.1577 0.0000 0.0000
-0.1567 0.0000 0.0000
-0.1557 0.0000 0.0000
-0.1547 0.0000 0.0000
-0.1537 0.0000 0.0000
-0.1527 0.0000 0.0000
-0.1517 0.0000 0.0000
-0.1507 0.0000 0.0000
-0.1496 0.0000 0.0000
-0.1486 0.0000 0.0000
-0.1476 0.0000 0.0000
-0.1466 0.0000 0.0000
-0.1456 0.0000 0.0000
-0.1446 0.0000 0.0000
-0.1436 0.0000 0.0000
-0.1426 0.0000 0.0000
-0.1416 0.0000 0.0000
-0.1406 0.0000 0.0000
-0.1396 0.0000 0.0000
-0.1386 0.0000 0.0000
-0.1376 0.0000 0.0000
-0.1366 0.0000 0.0000
-0.1356 0.0000 0.0000
-0.1346 0.0000 0.0000
-0.1336 0.0000 0.0000
-0.1326 0.0000 0.0000
-0.1316 0.0000 0.0000
-0.1306 0.0000 0.0000
-0.1296 0.0000 0.0000
-0.1286 0.0000 0.0000
-0.1276 0.0000 0.0000
-0.1266 0.0000 0.0000
-0.1256 0.0000 0.0000
-0.1246 0.0000 0.0000
-0.1236 0.0000 0.0000
-0.1226 0.0000 0.0000
-0.1216 0.0000 0.0000
-0.1206 0.0000 0.0000
-0.1196 0.0000 0.0000
-0.1186 0.0000 0.0000
-0.1176 0.0000 0.0000
-0.1166 0.0000 0.0000
-0.1156 0.0000 0.0000
-0.1146 0.0000 0.0000
-0.1136 0.0000 0.0000
-0.1126 0.0000 0.0000
-0.1116 0.0000 0.0000
-0.1106 0.0000 0.0000
-0.1096 0.0000 0.0000
-0.1086 0.0000 0.0000
-0.1076 0.0000 0.0000
-0.1066 0.0000 0.0000
-0.1056 0.0000 0.0000
-0.1046 0.0000 0.0000
-0.1036 0.0000 0.0000
-0.1026 0.0000 0.0000
-0.1016 0.0000 0.0000
-0.1006 0.0000 0.0000
-0.0996 0.0000 0.0000
-0.0986 0.0000 0.0000
-0.0976 0.0000 0.0000
-0.0966 0.0000 0.0000
-0.0956 0.0000 0.0000
-0.0946 0.0000 0.0000
-0.0936 0.0000 0.0000
-0.0926 0.0000 0.0000
-0.0916 0.0000 0.0000
-0.0906 0.0000 0.0000
-0.0896 0.0000 0.0000
-0.0886 0.0000 0.0000
-0.0876 0.0000 0.0000
-0.0866 0.0000 0.0000
-0.0856 0.0000 0.0000
-0.0846 0.0000 0.0000
-0.0836 0.0000 0.0000
-0.0826 0.0000 0.0000
-0.0816 0.0000 0.0000
-0.0806 0.0000 0.0000
-0.0796 0.0000 0.0000
-0.0786 0.0000 0.0000
-0.0776 0.0000 0.0000
-0.0766 0.0000 0.0000
-0.0756 0.0000 0.0000
-0.0746 0.0000 0.0000
-0.0736 0.0000 0.0000
-0.0726 0.0000 0.0000
-0.0716 0.0000 0.0000
-0.0706 0.0000 0.0000
-0.0696 0.0000 0.0000
-0.0686 0.0000 0.0000
-0.0676 0.0000 0.0000
-0.0666 0.0000 0.0000
-0.0656 0.0000 0.0000
-0.0646 0.0000 0.0000
-0.0636 0.0000 0.0000
-0.0626 0.0000 0.0000
-0.0616 0.0000 0.0000
-0.0606 0.0000 0.0000
-0.0596 0.0000 0.0000
-0.0586 0.0000 0.0000
-0.0576 0.0000 0.0000
-0.0566 0.0000 0.0000
-0.0556 0.0000 0.0000
-0.0546 0.0000 0.0000
-0.0536 0.0000 0.0000
-0.0526 0.0000 0.0000
-0.0516 0.0000 0.0000
-0.0506 0.0000 0.0000
-0.0495 10.0000 0.0000
-0.0485 10.0000 0.0000
-0.0475 10.0000 0.0000
-0.0465 10.0000 0.0000
-0.0455 10.0000 0.0000
-0.0445 10.0000 0.0000
-0.0435 10.0000 0.0000
-0.0425 10.0000 0.0000
-0.0415 10.0000 0.0000
-0.0405 10.0000 0.0000
-0.0395 10.0000 0.0000
-0.0385 10.0000 0.0000
-0.0375 10.0000 0.0000
-0.0365 10.0000 0.0000
-0.0355 10.0000 0.0000
-0.0345 10.0000 0.0000
-0.0335 10.0000 0.0000
-0.0325 10.0000 0.0000
-0.0315 10.0000 0.0000
-0.0305 10.0000 0.0000
-0.0295 10.0000 0.0000
-0.0285 10.0000 0.0000
-0.0275 10.0000 0.0000
-0.0265 10.0000 0.0000
-0.0255 10.0000 0.0000
-0.0245 10.0000 0.0000
-0.0235 10.0000 0.0000
-0.0225 10.0000 0.0000
-0.0215 10.0000 0.0000
-0.0205 10.0000 0.0000
-0.0195 10.0000 0.0000
-0.0185 10.0000 0.0000
-0.0175 10.0000 0.0000
-0.0165 10.0000 0.0000
-0.0155 10.0000 0.0000
-0.0145 10.0000 0.0000
-0.0135 10.0000 0.0000
-0.0125 10.0000 0.0000
-0.0115 10.0000 0.0000
-0.0105 10.0000 0.0000
-0.0095 10.0000 0.0000
-0.0085 10.0000 0.0000
-0.0075 10.0000 0.0000
-0.0065 10.0000 0.0000
-0.0055 10.0000 0.0000
-0.0045 10.0000 0.0000
-0.0035 10.0000 0.0000
-0.0025 10.0000 0.0000
-0.0015 10.0000 0.0000
-0.0005 10.0000 0.0000
0.0005 10.0000 0.0000
0.0015 10.0000 0.0000
0.0025 10.0000 0.0000
0.0035 10.0000 0.0000
0.0045 10.0000 0.0000
0.0055 10.0000 0.0000
0.0065 10.0000 0.0000
0.0075 10.0000 0.0000
0.0085 10.0000 0.0000
0.0095 10.0000 0.0000
0.0105 10.0000 0.0000
0.0115 10.0000 0.0000
0.0125 10.0000 0.0000
0.0135 10.0000 0.0000
0.0145 10.0000 0.0000
0.0155 10.0000 0.0000
0.0165 10.0000 0.0000
0.0175 10.0000 0.0000
0.0185 10.0000 0.0000
0.0195 10.0000 0.0000
0.0205 10.0000 0.0000
0.0215 10.0000 0.0000
0.0225 10.0000 0.0000
0.0235 10.0000 0.0000
0.0245 10.0000 0.0000
0.0255 10.0000 0.0000
0.0265 10.0000 0.0000
0.0275 10.0000 0.0000
0.0285 10.0000 0.0000
0.0295 10.0000 0.0000
0.0305 10.0000 0.0000
0.0315 10.0000 0.0000
0.0325 10.0000 0.0000
0.0335 10.0000 0.0000
0.0345 10.0000 0.0000
0.0355 10.0000 0.0000
0.0365 10.0000 0.0000
0.0375 10.0000 0.0000
0.0385 10.0000 0.0000
0.0395 10.0000 0.0000
0.0405 10.0000 0.0000
0.0415 10.0000 0.0000
0.0425 10.0000 0.0000
0.0435 10.0000 0.0000
0.0445 10.0000 0.0000
0.0455 10.0000 0.0000
0.0465 10.0000 0.0000
0.0475 10.0000 0.0000
0.0485 10.0000 0.0000
0.0495 10.0000 0.0000
0.0506 0.0000 0.0000
0.0516 0.0000 0.0000
0.0526 0.0000 0.0000
0.0536 0.0000 0.0000
0.0546 0.0000 0.0000
0.0556 0.0000 0.0000
0.0566 0.0000 0.0000
0.0576 0.0000 0.0000
0.0586 0.0000 0.0000
0.0596 0.0000 0.0000
0.0606 0.0000 0.0000
0.0616 0.0000 0.0000
0.0626 0.0000 0.0000
0.0636 0.0000 0.0000
0.0646 0.0000 0.0000
0.0656 0.0000 0.0000
0.0666 0.0000 0.0000
0.0676 0.0000 0.0000
0.0686 0.0000 0.0000
0.0696 0.0000 0.0000
0.0706 0.0000 0.0000
0.0716 0.0000 0.0000
0.0726 0.0000 0.0000
0.0736 0.0000 0.0000
0.0746 0.0000 0.0000
0.0756 0.0000 0.0000
0.0766 0.0000 0.0000
0.0776 0.0000 0.0000
0.0786 0.0000 0.0000
0.0796 0.0000 0.0000
0.0806 0.0000 0.0000
0.0816 0.0000 0.0000
0.0826 0.0000 0.0000
0.0836 0.0000 0.0000
0.0846 0.0000 0.0000
0.0856 0.0000 0.0000
0.0866 0.0000 0.0000
0.0876 0.0000 0.0000
0.0886 0.0000 0.0000
0.0896 0.0000 0.0000
0.0906 0.0000 0.0000
0.0916 0.0000 0.0000
0.0926 0.0000 0.0000
0.0936 0.0000 0.0000
0.0946 0.0000 0.0000
0.0956 0.0000 0.0000
0.0966 0.0000 0.0000
0.0976 0.0000 0.0000
0.0986 0.0000 0.0000
0.0996 0.0000 0.0000
0.1006 0.0000 0.0000
0.1016 0.0000 0.0000
0.1026 0.0000 0.0000
0.1036 0.0000 0.0000
0.1046 0.0000 0.0000
0.1056 0.0000 0.0000
0.1066 0.0000 0.0000
0.1076 0.0000 0.0000
0.1086 0.0000 0.0000
0.1096 0.0000 0.0000
0.1106 0.0000 0.0000
0.1116 0.0000 0.0000
0.1126 0.0000 0.0000
0.1136 0.0000 0.0000
0.1146 0.0000 0.0000
0.1156 0.0000 0.0000
0.1166 0.0000 0.0000
0.1176 0.0000 0.0000
0.1186 0.0000 0.0000
0.1196 0.0000 0.0000
0.1206 0.0000 0.0000
0.1216 0.0000 0.0000
0.1226 0.0000 0.0000
0.1236 0.0000 0.0000
0.1246 0.0000 0.0000
0.1256 0.0000 0.0000
0.1266 0.0000 0.0000
0.1276 0.0000 0.0000
0.1286 0.0000 0.0000
0.1296 0.0000 0.0000
0.1306 0.0000 0.0000
0.1316 0.0000 0.0000
0.1326 0.0000 0.0000
0.1336 0.0000 0.0000
0.1346 0.0000 0.0000
0.1356 0.0000 0.0000
0.1366 0.0000 0.0000
0.1376 0.0000 0.0000
0.1386 0.0000 0.0000
0.1396 0.0000 0.0000
0.1406 0.0000 0.0000
0.1416 0.0000 0.0000
0.1426 0.0000 0.0000
0.1436 0.0000 0.0000
0.1446 0.0000 0.0000
0.1456 0.0000 0.0000
0.1466 0.0000 0.0000
0.1476 0.0000 0.0000
0.1486 0.0000 0.0000
0.1496 0.0000 0.0000
0.1507 0.0000 0.0000
0.1517 0.0000 0.0000
0.1527 0.0000 0.0000
0.1537 0.0000 0.0000
0.1547 0.0000 0.0000
0.1557 0.0000 0.0000
0.1567 0.0000 0.0000
0.1577 0.0000 0.0000
0.1587 0.0000 0.0000
0.1597 0.0000 0.0000
0.1607 0.0000 0.0000
0.1617 0.0000 0.0000
0.1627 0.0000 0.0000
0.1637 0.0000 0.0000
0.1647 0.0000 0.0000
0.1657 0.0000 0.0000
0.1667 0.0000 0.0000
0.1677 0.0000 0.0000
0.1687 0.0000 0.0000
0.1697 0.0000 0.0000
0.1707 0.0000 0.0000
0.1717 0.0000 0.0000
0.1727 0.0000 0.0000
0.1737 0.0000 0.0000
0.1747 0.0000 0.0000
0.1757 0.0000 0.0000
0.1767 0.0000 0.0000
0.1777 0.0000 0.0000
0.1787 0.0000 0.0000
0.1797 0.0000 0.0000
0.1807 0.0000 0.0000
0.1817 0.0000 0.0000
0.1827 0.0000 0.0000
0.1837 0.0000 0.0000
0.1847 0.0000 0.0000
0.1857 0.0000 0.0000
0.1867 0.0000 0.0000
0.1877 0.0000 0.0000
0.1887 0.0000 0.0000
0.1897 0.0000 0.0000
0.1907 0.0000 0.0000
0.1917 0.0000 0.0000
0.1927 0.0000 0.0000
0.1937 0.0000 0.0000
0.1947 0.0000 0.0000
0.1957 0.0000 0.0000
0.1967 0.0000 0.0000
0.1977 0.0000 0.0000
0.1987 0.0000 0.0000
0.1997 0.0000 0.0000
0.2007 0.0000 0.0000
0.2017 0.0000 0.0000
0.2027 0.0000 0.0000
0.2037 0.0000 0.0000
0.2047 0.0000 0.0000
0.2057 0.0000 0.0000
0.2067 0.0000 0.0000
0.2077 0.0000 0.0000
0.2087 0.0000 0.0000
0.2097 0.0000 0.0000
0.2107 0.0000 0.0000
0.2117 0.0000 0.0000
0.2127 0.0000 0.0000
0.2137 0.0000 0.0000
0.2147 0.0000 0.0000
0.2157 0.0000 0.0000
0.2167 0.0000 0.0000
0.2177 0.0000 0.0000
0.2187 0.0000 0.0000
0.2197 0.0000 0.0000
0.2207 0.0000 0.0000
0.2217 0.0000 0.0000
0.2227 0.0000 0.0000
0.2237 0.0000 0.0000
0.2247 0.0000 0.0000
0.2257 0.0000 0.0000
0.2267 0.0000 0.0000
0.2277 0.0000 0.0000
0.2287 0.0000 0.0000
0.2297 0.0000 0.0000
0.2307 0.0000 0.0000
0.2317 0.0000 0.0000
0.2327 0.0000 0.0000
0.2337 0.0000 0.0000
0.2347 0.0000 0.0000
0.2357 0.0000 0.0000
0.2367 0.0000 0.0000
0.2377 0.0000 0.0000
0.2387 0.0000 0.0000
0.2397 0.0000 0.0000
0.2407 0.0000 0.0000
0.2417 0.0000 0.0000
0.2427 0.0000 0.0000
0.2437 0.0000 0.0000
0.2447 0.0000 0.0000
0.2457 0.0000 0.0000
0.2467 0.0000 0.0000
0.2477 0.0000 0.0000
0.2487 0.0000 0.0000
0.2497 0.0000 0.0000
0.2508 0.0000 0.0000
0.2518 0.0000 0.0000
0.2528 0.0000 0.0000
0.2538 0.0000 0.0000
0.2548 0.0000 0.0000
0.2558 0.0000 0.0000
0.2568 0.0000 0.0000
0.2578 0.0000 0.0000
0.2588 0.0000 0.0000
0.2598 0.0000 0.0000
0.2608 0.0000 0.0000
0.2618 0.0000 0.0000
0.2628 0.0000 0.0000
0.2638 0.0000 0.0000
0.2648 0.0000 0.0000
0.2658 0.0000 0.0000
0.2668 0.0000 0.0000
0.2678 0.0000 0.0000
0.2688 0.0000 0.0000
0.2698 0.0000 0.0000
0.2708 0.0000 0.0000
0.2718 0.0000 0.0000
0.2728 0.0000 0.0000
0.2738 0.0000 0.0000
0.2748 0.0000 0.0000
0.2758 0.0000 0.0000
0.2768 0.0000 0.0000
0.2778 0.0000 0.0000
0.2788 0.0000 0.0000
0.2798 0.0000 0.0000
0.2808 0.0000 0.0000
0.2818 0.0000 0.0000
0.2828 0.0000 0.0000
0.2838 0.0000 0.0000
0.2848 0.0000 0.0000
0.2858 0.0000 0.0000
0.2868 0.0000 0.0000
0.2878 0.0000 0.0000
0.2888 0.0000 0.0000
0.2898 0.0000 0.0000
0.2908 0.0000 0.0000
0.2918 0.0000 0.0000
0.2928 0.0000 0.0000
0.2938 0.0000 0.0000
0.2948 0.0000 0.0000
0.2958 0.0000 0.0000
0.2968 0.0000 0.0000
0.2978 0.0000 0.0000
0.2988 0.0000 0.0000
0.2998 0.0000 0.0000
0.3008 0.0000 0.0000
0.3018 0.0000 0.0000
0.3028 0.0000 0.0000
0.3038 0.0000 0.0000
0.3048 0.0000 0.0000
0.3058 0.0000 0.0000
0.3068 0.0000 0.0000
0.3078 0.0000 0.0000
0.3088 0.0000 0.0000
0.3098 0.0000 0.0000
0.3108 0.0000 0.0000
0.3118 0.0000 0.0000
0.3128 0.0000 0.0000
0.3138 0.0000 0.0000
0.3148 0.0000 0.0000
0.3158 0.0000 0.0000
0.3168 0.0000 0.0000
0.3178 0.0000 0.0000
0.3188 0.0000 0.0000
0.3198 0.0000 0.0000
0.3208 0.0000 0.0000
0.3218 0.0000 0.0000
0.3228 0.0000 0.0000
0.3238 0.0000 0.0000
0.3248 0.0000 0.0000
0.3258 0.0000 0.0000
0.3268 0.0000 0.0000
0.3278 0.0000 0.0000
0.3288 0.0000 0.0000
0.3298 0.0000 0.0000
0.3308 0.0000 0.0000
0.3318 0.0000 0.0000
0.3328 0.0000 0.0000
0.3338 0.0000 0.0000
0.3348 0.0000 0.0000
0.3358 0.0000 0.0000
0.3368 0.0000 0.0000
0.3378 0.0000 0.0000
0.3388 0.0000 0.0000
0.3398 0.0000 0.0000
0.3408 0.0000 0.0000
0.3418 0.0000 0.0000
0.3428 0.0000 0.0000
0.3438 0.0000 0.0000
0.3448 0.0000 0.0000
0.3458 0.0000 0.0000
0.3468 0.0000 0.0000
0.3478 0.0000 0.0000
0.3488 0.0000 0.0000
0.3498 0.0000 0.0000
0.3509 0.0000 0.0000
0.3519 0.0000 0.0000
0.3529 0.0000 0.0000
0.3539 0.0000 0.0000
0.3549 0.0000 0.0000
0.3559 0.0000 0.0000
0.3569 0.0000 0.0000
0.3579 0.0000 0.0000
0.3589 0.0000 0.0000
0.3599 0.0000 0.0000
0.3609 0.0000 0.0000
0.3619 0.0000 0.0000
0.3629 0.0000 0.0000
0.3639 0.0000 0.0000
0.3649 0.0000 0.0000
0.3659 0.0000 0.0000
0.3669 0.0000 0.0000
0.3679 0.0000 0.0000
0.3689 0.0000 0.0000
0.3699 0.0000 0.0000
0.3709 0.0000 0.0000
0.3719 0.0000 0.0000
0.3729 0.0000 0.0000
0.3739 0.0000 0.0000
0.3749 0.0000 0.0000
0.3759 0.0000 0.0000
0.3769 0.0000 0.0000
0.3779 0.0000 0.0000
0.3789 0.0000 0.0000
0.3799 0.0000 0.0000
0.3809 0.0000 0.0000
0.3819 0.0000 0.0000
0.3829 0.0000 0.0000
0.3839 0.0000 0.0000
0.3849 0.0000 0.0000
0.3859 0.0000 0.0000
0.3869 0.0000 0.0000
0.3879 0.0000 0.0000
0.3889 0.0000 0.0000
0.3899 0.0000 0.0000
0.3909 0.0000 0.0000
0.3919 0.0000 0.0000
0.3929 0.0000 0.0000
0.3939 0.0000 0.0000
0.3949 0.0000 0.0000
0.3959 0.0000 0.0000
0.3969 0.0000 0.0000
0.3979 0.0000 0.0000
0.3989 0.0000 0.0000
0.3999 0.0000 0.0000
0.4009 0.0000 0.0000
0.4019 0.0000 0.0000
0.4029 0.0000 0.0000
0.4039 0.0000 0.0000
0.4049 0.0000 0.0000
0.4059 0.0000 0.0000
0.4069 0.0000 0.0000
0.4079 0.0000 0.0000
0.4089 0.0000 0.0000
0.4099 0.0000 0.0000
0.4109 0.0000 0.0000
0.4119 0.0000 0.0000
0.4129 0.0000 0.0000
0.4139 0.0000 0.0000
0.4149 0.0000 0.0000
0.4159 0.0000 0.0000
0.4169 0.0000 0.0000
0.4179 0.0000 0.0000
0.4189 0.0000 0.0000
0.4199 0.0000 0.0000
0.4209 0.0000 0.0000
0.4219 0.0000 0.0000
0.4229 0.0000 0.0000
0.4239 0.0000 0.0000
0.4249 0.0000 0.0000
0.4259 0.0000 0.0000
0.4269 0.0000 0.0000
0.4279 0.0000 0.0000
0.4289 0.0000 0.0000
0.4299 0.0000 0.0000
0.4309 0.0000 0.0000
0.4319 0.0000 0.0000
0.4329 0.0000 0.0000
0.4339 0.0000 0.0000
0.4349 0.0000 0.0000
0.4359 0.0000 0.0000
0.4369 0.0000 0.0000
0.4379 0.0000 0.0000
0.4389 0.0000 0.0000
0.4399 0.0000 0.0000
0.4409 0.0000 0.0000
0.4419 0.0000 0.0000
0.4429 0.0000 0.0000
0.4439 0.0000 0.0000
0.4449 0.0000 0.0000
0.4459 0.0000 0.0000
0.4469 0.0000 0.0000
0.4479 0.0000 0.0000
0.4489 0.0000 0.0000
0.4499 0.0000 0.0000
0.4510 0.0000 10.0000
0.4520 0.0000 10.0000
0.4530 0.0000 10.0000
0.4540 0.0000 10.0000
0.4550 0.0000 10.0000
0.4560 0.0000 10.0000
0.4570 0.0000 10.0000
0.4580 0.0000 10.0000
0.4590 0.0000 10.0000
0.4600 0.0000 10.0000
0.4610 0.0000 10.0000
0.4620 0.0000 10.0000
0.4630 0.0000 10.0000
0.4640 0.0000 10.0000
0.4650 0.0000 10.0000
0.4660 0.0000 10.0000
0.4670 0.0000 10.0000
0.4680 0.0000 10.0000
0.4690 0.0000 10.0000
0.4700 0.0000 10.0000
0.4710 0.0000 10.0000
0.4720 0.0000 10.0000
0.4730 0.0000 10.0000
0.4740 0.0000 10.0000
0.4750 0.0000 10.0000
0.4760 0.0000 10.0000
0.4770 0.0000 10.0000
0.4780 0.0000 10.0000
0.4790 0.0000 10.0000
0.4800 0.0000 10.0000
0.4810 0.0000 10.0000
0.4820 0.0000 10.0000
0.4830 0.0000 10.0000
0.4840 0.0000 10.0000
0.4850 0.0000 10.0000
0.4860 0.0000 10.0000
0.4870 0.0000 10.0000
0.4880 0.0000 10.0000
0.4890 0.0000 10.0000
0.4900 0.0000 10.0000
0.4910 0.0000 10.0000
0.4920 0.0000 10.0000
0.4930 0.0000 10.0000
0.4940 0.0000 10.0000
0.4950 0.0000 10.0000
0.4960 0.0000 10.0000
0.4970 0.0000 10.0000
0.4980 0.0000 10.0000
0.4990 0.0000 10.0000
0.5000 0.0000 10.0000

==> case_3v2_munu.txt <==
x mu nu
-0.5000 1.0000 2.0000
-0.4990 1.0000 1.9998
-0.4980 1.0000 1.9994
-0.4970 1.0000 1.9986
-0.4960 1.0000 1.9975
-0.4950 1.0000 1.9961
-0.4940 1.0000 1.9943
-0.4930 1.0000 1.9923
-0.4920 1.0000 1.9900
-0.4910 1.0000 1.9873
-0.4900 1.0000 1.9844
-0.4890 1.0000 1.9812
-0.4880 1.0000 1.9777
-0.4870 1.0000 1.9739
-0.4860 1.0000 1.9698
-0.4850 1.0000 1.9655
-0.4840 1.0000 1.9609
-0.4830 1.0000 1.9561
-0.4820 1.0000 1.9510
-0.4810 1.0000 1.9457
-0.4800 1.0000 1.9402
-0.4790 1.0000 1.9344
-0.4780 1.0000 1.9284
-0.4770 1.0000 1.9222
-0.4760 1.0000 1.9158
-0.4750 1.0000 1.9093
-0.4740 1.0000 1.9025
-0.4730 1.0000 1.8956
-0.4720 1.0000 1.8885
-0.4710 1.0000 1.8812
-0.4700 1.0000 1.8738
-0.4690 1.0000 1.8663
-0.4680 1.0000 1.8586
-0.4670 1.0000 1.8509
-0.4660 1.0000 1.8430
-0.4650 1.0000 1.8350
-0.4640 1.0000 1.8269
-0.4630 1.0000 1.8187
-0.4620 1.0000 1.8104
-0.4610 1.0000 1.8020
-0.4600 1.0000 1.7936
-0.4590 1.0000 1.7851
-0.4580 1.0000 1.7766
-0.4570 1.0000 1.7680
-0.4560 1.0000 1.7594
-0.4550 1.0000 1.7507
-0.4540 1.0000 1.7420
-0.4530 1.0000 1.7333
-0.4520 1.0000 1.7246
-0.4510 1.0000 1.7158
-0.4499 1.0000 1.7071
-0.4489 1.0000 1.6983
-0.4479 1.0000 1.6896
-0.4469 1.0000 1.6808
-0.4459 1.0000 1.6720
-0.4449 1.0000 1.6633
-0.4439 1.0000 1.6546
-0.4429 1.0000 1.6459
-0.4419 1.0000 1.6372
-0.4409 1.0000 1.6286
-0.4399 1.0000 1.6199
-0.4389 1.0000 1.6114
-0.4379 1.0000 1.6028
-0.4369 1.0000 1.5943
-0.4359 1.0000 1.5858
-0.4349 1.0000 1.5774
-0.4339 1.0000 1.5690
-0.4329 1.0000 1.5607
-0.4319 1.0000 1.5524
-0.4309 1.0000 1.5441
-0.4299 1.0000 1.5359
-0.4289 1.0000 1.5278
-0.4279 1.0000 1.5197
-0.4269 1.0000 1.5117
-0.4259 1.0000 1.5037
-0.4249 1.0000 1.4958
-0.4239 1.0000 1.4880
-0.4229 1.0000 1.4802
-0.4219 1.0000 1.4725
-0.4209 1.0000 1.4648
-0.4199 1.0000 1.4572
-0.4189 1.0000 1.4496
-0.4179 1.0000 1.4422
-0.4169 1.0000 1.4347
-0.4159 1.0000 1.4274
-0.4149 1.0000 1.4201
-0.4139 1.0000 1.4129
-0.4129 1.0000 1.4057
-0.4119 1.0000 1.3986
-0.4109 1.0000 1.3916
-0.4099 1.0000 1.3846
-0.4089 1.0000 1.3777
-0.4079 1.0000 1.3708
-0.4069 1.0000 1.3641
-0.4059 1.0000 1.3573
-0.4049 1.0000 1.3507
-0.4039 1.0000 1.3441
-0.4029 1.0000 1.3376
-0.4019 1.0000 1.3311
-0.4009 1.0000 1.3247
-0.3999 1.0000 1.3184
-0.3989 1.0000 1.3121
-0.3979 1.0000 1.3059
-0.3969 1.0000 1.2997
-0.3959 1.0000 1.2936
-0.3949 1.0000 1.2876
-0.3939 1.0000 1.2816
-0.3929 1.0000 1.2757
-0.3919 1.0000 1.2698
-0.3909 1.0000 1.2640
-0.3899 1.0000 1.2583
-0.3889 1.0000 1.2526
-0.3879 1.0000 1.2470
-0.3869 1.0000 1.2414
-0.3859 1.0000 1.2359
-0.3849 1.0000 1.2304
-0.3839 1.0000 1.2250
-0.3829 1.0000 1.2197
-0.3819 1.0000 1.2144
-0.3809 1.0000 1.2091
-0.3799 1.0000 1.2039
-0.3789 1.0000 1.1988
-0.3779 1.0000 1.1937
-0.3769 1.0000 1.1887
-0.3759 1.0000 1.1837
-0.3749 1.0000 1.1788
-0.3739 1.0000 1.1739
-0.3729 1.0000 1.1690
-0.3719 1.0000 1.1643
-0.3709 1.0000 1.1595
-0.3699 1.0000 1.1548
-0.3689 1.0000 1.1502
-0.3679 1.0000 1.1456
-0.3669 1.0000 1.1410
-0.3659 1.0000 1.1365
-0.3649 1.0000 1.1321
-0.3639 1.0000 1.1277
-0.3629 1.0000 1.1233
-0.3619 1.0000 1.1190
-0.3609 1.0000 1.1147
-0.3599 1.0000 1.1104
-0.3589 1.0000 1.1062
-0.3579 1.0000 1.1021
-0.3569 1.0000 1.0980
-0.3559 1.0000 1.0939
-0.3549 1.0000 1.0899
-0.3539 1.0000 1.0859
-0.3529 1.0000 1.0819
-0.3519 1.0000 1.0780
-0.3509 1.0000 1.0741
-0.3498 1.0000 1.0703
-0.3488 1.0000 1.0665
-0.3478 1.0000 1.0627
-0.3468 1.0000 1.0590
-0.3458 1.0000 1.0553
-0.3448 1.0000 1.0516
-0.3438 1.0000 1.0480
-0.3428 1.0000 1.0444
-0.3418 1.0000 1.0409
-0.3408 1.0000 1.0373
-0.3398 1.0000 1.0339
-0.3388 1.0000 1.0304
-0.3378 1.0000 1.0270
-0.3368 1.0000 1.0236
-0.3358 1.0000 1.0203
-0.3348 1.0000 1.0169
-0.3338 1.0000 1.0136
-0.3328 1.0000 1.0104
-0.3318 1.0000 1.0072
-0.3308 1.0000 1.0040
-0.3298 1.0000 1.0008
-0.3288 1.0000 0.9977
-0.3278 1.0000 0.9945
-0.3268 1.0000 0.9915
-0.3258 1.0000 0.9884
-0.3248 1.0000 0.9854
-0.3238 1.0000 0.9824
-0.3228 1.0000 0.9794
-0.3218 1.0000 0.9765
-0.3208 1.0000 0.9736
-0.3198 1.0000 0.9707
-0.3188 1.0000 0.9678
-0.3178 1.0000 0.9650
-0.3168 1.0000 0.9622
-0.3158 1.0000 0.9594
-0.3148 1.0000 0.9567
-0.3138 1.0000 0.9539
-0.3128 1.0000 0.9512
-0.3118 1.0000 0.9486
-0.3108 1.0000 0.9459
-0.3098 1.0000 0.9433
-0.3088 1.0000 0.9407
-0.3078 1.0000 0.9381
-0.3068 1.0000 0.9355
-0.3058 1.0000 0.9330
-0.3048 1.0000 0.9305
-0.3038 1.0000 0.9280
-0.3028 1.0000 0.9255
-0.3018 1.0000 0.9230
-0.3008 1.0000 0.9206
-0.2998 1.0000 0.9182
-0.2988 1.0000 0.9158
-0.2978 1.0000 0.9135
-0.2968 1.0000 0.9111
-0.2958 1.0000 0.9088
-0.2948 1.0000 0.9065
-0.2938 1.0000 0.9042
-0.2928 1.0000 0.9020
-0.2918 1.0000 0.8997
-0.2908 1.0000 0.8975
-0.2898 1.0000 0.8953
-0.2888 1.0000 0.8931
-0.2878 1.0000 0.8909
-0.2868 1.0000 0.8888
-0.2858 1.0000 0.8867
-0.2848 1.0000 0.8845
-0.2838 1.0000 0.8825
-0.2828 1.0000 0.8804
-0.2818 1.0000 0.8783
-0.2808 1.0000 0.8763
-0.2798 1.0000 0.8743
-0.2788 1.0000 0.8723
-0.2778 1.0000 0.8703
-0.2768 1.0000 0.8683
-0.2758 1.0000 0.8664
-0.2748 1.0000 0.8644
-0.2738 1.0000 0.8625
-0.2728 1.0000 0.8606
-0.2718 1.0000 0.8587
-0.2708 1.0000 0.8568
-0.2698 1.0000 0.8550
-0.2688 1.0000 0.8531
-0.2678 1.0000 0.8513
-0.2668 1.0000 0.8495
-0.2658 1.0000 0.8477
-0.2648 1.0000 0.8459
-0.2638 1.0000 0.8442
-0.2628 1.0000 0.8424
-0.2618 1.0000 0.8407
-0.2608 1.0000 0.8389
-0.2598 1.0000 0.8372
-0.2588 1.0000 0.8355
-0.2578 1.0000 0.8339
-0.2568 1.0000 0.8322
-0.2558 1.0000 0.8305
-0.2548 1.0000 0.8289
-0.2538 1.0000 0.8273
-0.2528 1.0000 0.8257
-0.2518 1.0000 0.8241
-0.2508 1.0000 0.8225
-0.2497 1.0000 0.8209
-0.2487 1.0000 0.8194
-0.2477 1.0000 0.8178
-0.2467 1.0000 0.8163
-0.2457 1.0000 0.8148
-0.2447 1.0000 0.8133
-0.2437 1.0000 0.8118
-0.2427 1.0000 0.8103
-0.2417 1.0000 0.8088
-0.2407 1.0000 0.8073
-0.2397 1.0000 0.8059
-0.2387 1.0000 0.8045
-0.2377 1.0000 0.8030
-0.2367 1.0000 0.8016
-0.2357 1.0000 0.8002
-0.2347 1.0000 0.7988
-0.2337 1.0000 0.7974
-0.2327 1.0000 0.7961
-0.2317 1.0000 0.7947
-0.2307 1.0000 0.7934
-0.2297 1.0000 0.7920
-0.2287 1.0000 0.7907
-0.2277 1.0000 0.7894
-0.2267 1.0000 0.7881
-0.2257 1.0000 0.7868
-0.2247 1.0000 0.7855
-0.2237 1.0000 0.7842
-0.2227 1.0000 0.7830
-0.2217 1.0000 0.7817
-0.2207 1.0000 0.7805
-0.2197 1.0000 0.7793
-0.2187 1.0000 0.7780
-0.2177 1.0000 0.7768
-0.2167 1.0000 0.7756
-0.2157 1.0000 0.7744
-0.2147 1.0000 0.7733
-0.2137 1.0000 0.7721
-0.2127 1.0000 0.7709
-0.2117 1.0000 0.7698
-0.2107 1.0000 0.7686
-0.2097 1.0000 0.7675
-0.2087 1.0000 0.7664
-0.2077 1.0000 0.7652
-0.2067 1.0000 0.7641
-0.2057 1.0000 0.7630
-0.2047 1.0000 0.7619
-0.2037 1.0000 0.7609
-0.2027 1.0000 0.7598
-0.2017 1.0000 0.7587
-0.2007 1.0000 0.7577
-0.1997 1.0000 0.7566
-0.1987 1.0000 0.7556
-0.1977 1.0000 0.7546
-0.1967 1.0000 0.7535
-0.1957 1.0000 0.7525
-0.1947 1.0000 0.7515
-0.1937 1.0000 0.7505
-0.1927 1.0000 0.7495
-0.1917 1.0000 0.7485
-0.1907 1.0000 0.7476
-0.1897 1.0000 0.7466
-0.1887 1.0000 0.7456
-0.1877 1.0000 0.7447
-0.1867 1.0000 0.7438
-0.1857 1.0000 0.7428
-0.1847 1.0000 0.7419
-0.1837 1.0000 0.7410
-0.1827 1.0000 0.7401
-0.1817 1.0000 0.7392
-0.1807 1.0000 0.7383
-0.1797 1.0000 0.7374
-0.1787 1.0000 0.7365
-0.1777 1.0000 0.7356
-0.1767 1.0000 0.7348
-0.1757 1.0000 0.7339
-0.1747 1.0000 0.7330
-0.1737 1.0000 0.7322
-0.1727 1.0000 0.7314
-0.1717 1.0000 0.7305
-0.1707 1.0000 0.7297
-0.1697 1.0000 0.7289
-0.1687 1.0000 0.7281
-0.1677 1.0000 0.7273
-0.1667 1.0000 0.7265
-0.1657 1.0000 0.7257
-0.1647 1.0000 0.7249
-0.1637 1.0000 0.7241
-0.1627 1.0000 0.7234
-0.1617 1.0000 0.7226
-0.1607 1.0000 0.7218
-0.1597 1.0000 0.7211
-0.1587 1.0000 0.7203
-0.1577 1.0000 0.7196
-0.1567 1.0000 0.7189
-0.1557 1.0000 0.7182
-0.1547 1.0000 0.7174
-0.1537 1.0000 0.7167
-0.1527 1.0000 0.7160
-0.1517 1.0000 0.7153
-0.1507 1.0000 0.7146
-0.1496 1.0000 0.7139
-0.1486 1.0000 0.7133
-0.1476 1.0000 0.7126
-0.1466 1.0000 0.7119
-0.1456 1.0000 0.7112
-0.1446 1.0000 0.7106
-0.1436 1.0000 0.7099
-0.1426 1.0000 0.7093
-0.1416 1.0000 0.7086
-0.1406 1.0000 0.7080
-0.1396 1.0000 0.7074
-0.1386 1.0000 0.7068
-0.1376 1.0000 0.7061
-0.1366 1.0000 0.7055
-0.1356 1.0000 0.7049
-0.1346 1.0000 0.7043
-0.1336 1.0000 0.7037
-0.1326 1.0000 0.7031
-0.1316 1.0000 0.7026
-0.1306 1.0000 0.7020
-0.1296 1.0000 0.7014
-0.1286 1.0000 0.7009
-0.1276 1.0000 0.7003
-0.1266 1.0000 0.6997
-0.1256 1.0000 0.6992
-0.1246 1.0000 0.6986
-0.1236 1.0000 0.6981
-0.1226 1.0000 0.6976
-0.1216 1.0000 0.6970
-0.1206 1.0000 0.6965
-0.1196 1.0000 0.6960
-0.1186 1.0000 0.6955
-0.1176 1.0000 0.6950
-0.1166 1.0000 0.6945
-0.1156 1.0000 0.6940
-0.1146 1.0000 0.6935
-0.1136 1.0000 0.6930
-0.1126 1.0000 0.6925
-0.1116 1.0000 0.6920
-0.1106 1.0000 0.6916
-0.1096 1.0000 0.6911
-0.1086 1.0000 0.6906
-0.1076 1.0000 0.6902
-0.1066 1.0000 0.6897
-0.1056 1.0000 0.6893
-0.1046 1.0000 0.6888
-0.1036 1.0000 0.6884
-0.1026 1.0000 0.6880
-0.1016 1.0000 0.6875
-0.1006 1.0000 0.6871
-0.0996 1.0000 0.6867
-0.0986 1.0000 0.6863
-0.0976 1.0000 0.6859
-0.0966 1.0000 0.6855
-0.0956 1.0000 0.6851
-0.0946 1.0000 0.6847
-0.0936 1.0000 0.6843
-0.0926 1.0000 0.6839
-0.0916 1.0000 0.6835
-0.0906 1.0000 0.6831
-0.0896 1.0000 0.6828
-0.0886 1.0000 0.6824
-0.0876 1.0000 0.6820
-0.0866 1.0000 0.6817
-0.0856 1.0000 0.6813
-0.0846 1.0000 0.6810
-0.0836 1.0000 0.6806
-0.0826 1.0000 0.6803
-0.0816 1.0000 0.6799
-0.0806 1.0000 0.6796
-0.0796 1.0000 0.6793
-0.0786 1.0000 0.6790
-0.0776 1.0000 0.6786
-0.0766 1.0000 0.6783
-0.0756 1.0000 0.6780
-0.0746 1.0000 0.6777
-0.0736 1.0000 0.6774
-0.0726 1.0000 0.6771
-0.0716 1.0000 0.6768
-0.0706 1.0000 0.6765
-0.0696 1.0000 0.6763
-0.0686 1.0000 0.6760
-0.0676 1.0000 0.6757
-0.0666 1.0000 0.6754
-0.0656 1.0000 0.6752
-0.0646 1.0000 0.6749
-0.0636 1.0000 0.6747
-0.0626 1.0000 0.6744
-0.0616 1.0000 0.6742
-0.0606 1.0000 0.6739
-0.0596 1.0000 0.6737
-0.0586 1.0000 0.6734
-0.0576 1.0000 0.6732
-0.0566 1.0000 0.6730
-0.0556 1.0000 0.6727
-0.0546 1.0000 0.6725
-0.0536 1.0000 0.6723
-0.0526 1.0000 0.6721
-0.0516 1.0000 0.6719
-0.0506 1.0000 0.6717
-0.0495 1.0000 0.6715
-0.0485 1.0000 0.6713
-0.0475 1.0000 0.6711
-0.0465 1.0000 0.6709
-0.0455 1.0000 0.6707
-0.0445 1.0000 0.6706
-0.0435 1.0000 0.6704
-0.0425 1.0000 0.6702
-0.0415 1.0000 0.6701
-0.0405 1.0000 0.6699
-0.0395 1.0000 0.6697
-0.0385 1.0000 0.6696
-0.0375 1.0000 0.6694
-0.0365 1.0000 0.6693
-0.0355 1.0000 0.6691
-0.0345 1.0000 0.6690
-0.0335 1.0000 0.6689
-0.0325 1.0000 0.6687
-0.0315 1.0000 0.6686
-0.0305 1.0000 0.6685
-0.0295 1.0000 0.6684
-0.0285 1.0000 0.6683
-0.0275 1.0000 0.6681
-0.0265 1.0000 0.6680
-0.0255 1.0000 0.6679
-0.0245 1.0000 0.6678
-0.0235 1.0000 0.6677
-0.0225 1.0000 0.6677
-0.0215 1.0000 0.6676
-0.0205 1.0000 0.6675
-0.0195 1.0000 0.6674
-0.0185 1.0000 0.6673
-0.0175 1.0000 0.6673
-0.0165 1.0000 0.6672
-0.0155 1.0000 0.6671
-0.0145 1.0000 0.6671
-0.0135 1.0000 0.6670
-0.0125 1.0000 0.6670
-0.0115 1.0000 0.6669
-0.0105 1.0000 0.6669
-0.0095 1.0000 0.6668
-0.0085 1.0000 0.6668
-0.0075 1.0000 0.6668
-0.0065 1.0000 0.6667
-0.0055 1.0000 0.6667
-0.0045 1.0000 0.6667
-0.0035 1.0000 0.6667
-0.0025 1.0000 0.6667
-0.0015 1.0000 0.6667
-0.0005 1.0000 0.6667
0.0005 1.0000 0.6667
0.0015 1.0000 0.6667
0.0025 1.0000 0.6667
0.0035 1.0000 0.6667
0.0045 1.0000 0.6667
0.0055 1.0000 0.6667
0.0065 1.0000 0.6667
0.0075 1.0000 0.6668
0.0085 1.0000 0.6668
0.0095 1.0000 0.6668
0.0105 1.0000 0.6669
0.0115 1.0000 0.6669
0.0125 1.0000 0.6670
0.0135 1.0000 0.6670
0.0145 1.0000 0.6671
0.0155 1.0000 0.6671
0.0165 1.0000 0.6672
0.0175 1.0000 0.6673
0.0185 1.0000 0.6673
0.0195 1.0000 0.6674
0.0205 1.0000 0.6675
0.0215 1.0000 0.6676
0.0225 1.0000 0.6677
0.0235 1.0000 0.6677
0.0245 1.0000 0.6678
0.0255 1.0000 0.6679
0.0265 1.0000 0.6680
0.0275 1.0000 0.6681
0.0285 1.0000 0.6683
0.0295 1.0000 0.6684
0.0305 1.0000 0.6685
0.0315 1.0000 0.6686
0.0325 1.0000 0.6687
0.0335 1.0000 0.6689
0.0345 1.0000 0.6690
0.0355 1.0000 0.6691
0.0365 1.0000 0.6693
0.0375 1.0000 0.6694
0.0385 1.0000 0.6696
0.0395 1.0000 0.6697
0.0405 1.0000 0.6699
0.0415 1.0000 0.6701
0.0425 1.0000 0.6702
0.0435 1.0000 0.6704
0.0445 1.0000 0.6706
0.0455 1.0000 0.6707
0.0465 1.0000 0.6709
0.0475 1.0000 0.6711
0.0485 1.0000 0.6713
0.0495 1.0000 0.6715
0.0506 1.0000 0.6717
0.0516 1.0000 0.6719
0.0526 1.0000 0.6721
0.0536 1.0000 0.6723
0.0546 1.0000 0.6725
0.0556 1.0000 0.6727
0.0566 1.0000 0.6730
0.0576 1.0000 0.6732
0.0586 1.0000 0.6734
0.0596 1.0000 0.6737
0.0606 1.0000 0.6739
0.0616 1.0000 0.6742
0.0626 1.0000 0.6744
0.0636 1.0000 0.6747
0.0646 1.0000 0.6749
0.0656 1.0000 0.6752
0.0666 1.0000 0.6754
0.0676 1.0000 0.6757
0.0686 1.0000 0.6760
0.0696 1.0000 0.6763
0.0706 1.0000 0.6765
0.0716 1.0000 0.6768
0.0726 1.0000 0.6771
0.0736 1.0000 0.6774
0.0746 1.0000 0.6777
0.0756 1.0000 0.6780
0.0766 1.0000 0.6783
0.0776 1.0000 0.6786
0.0786 1.0000 0.6790
0.0796 1.0000 0.6793
0.0806 1.0000 0.6796
0.0816 1.0000 0.6799
0.0826 1.0000 0.6803
0.0836 1.0000 0.6806
0.0846 1.0000 0.6810
0.0856 1.0000 0.6813
0.0866 1.0000 0.6817
0.0876 1.0000 0.6820
0.0886 1.0000 0.6824
0.0896 1.0000 0.6828
0.0906 1.0000 0.6831
0.0916 1.0000 0.6835
0.0926 1.0000 0.6839
0.0936 1.0000 0.6843
0.0946 1.0000 0.6847
0.0956 1.0000 0.6851
0.0966 1.0000 0.6855
0.0976 1.0000 0.6859
0.0986 1.0000 0.6863
0.0996 1.0000 0.6867
0.1006 1.0000 0.6871
0.1016 1.0000 0.6875
0.1026 1.0000 0.6880
0.1036 1.0000 0.6884
0.1046 1.0000 0.6888
0.1056 1.0000 0.6893
0.1066 1.0000 0.6897
0.1076 1.0000 0.6902
0.1086 1.0000 0.6906
0.1096 1.0000 0.6911
0.1106 1.0000 0.6916
0.1116 1.0000 0.6920
0.1126 1.0000 0.6925
0.1136 1.0000 0.6930
0.1146 1.0000 0.6935
0.1156 1.0000 0.6940
0.1166 1.0000 0.6945
0.1176 1.0000 0.6950
0.1186 1.0000 0.6955
0.1196 1.0000 0.6960
0.1206 1.0000 0.6965
0.1216 1.0000 0.6970
0.1226 1.0000 0.6976
0.1236 1.0000 0.6981
0.1246 1.0000 0.6986
0.1256 1.0000 0.6992
0.1266 1.0000 0.6997
0.1276 1.0000 0.7003
0.1286 1.0000 0.7009
0.1296 1.0000 0.7014
0.1306 1.0000 0.7020
0.1316 1.0000 0.7026
0.1326 1.0000 0.7031
0.1336 1.0000 0.7037
0.1346 1.0000 0.7043
0.1356 1.0000 0.7049
0.1366 1.0000 0.7055
0.1376 1.0000 0.7061
0.1386 1.0000 0.7068
0.1396 1.0000 0.7074
0.1406 1.0000 0.7080
0.1416 1.0000 0.7086
0.1426 1.0000 0.7093
0.1436 1.0000 0.7099
0.1446 1.0000 0.7106
0.1456 1.0000 0.7112
0.1466 1.0000 0.7119
0.1476 1.0000 0.7126
0.1486 1.0000 0.7133
0.1496 1.0000 0.7139
0.1507 1.0000 0.7146
0.1517 1.0000 0.7153
0.1527 1.0000 0.7160
0.1537 1.0000 0.7167
0.1547 1.0000 0.7174
0.1557 1.0000 0.7182
0.1567 1.0000 0.7189
0.1577 1.0000 0.7196
0.1587 1.0000 0.7203
0.1597 1.0000 0.7211
0.1607 1.0000 0.7218
0.1617 1.0000 0.7226
0.1627 1.0000 0.7234
0.1637 1.0000 0.7241
0.1647 1.0000 0.7249
0.1657 1.0000 0.7257
0.1667 1.0000 0.7265
0.1677 1.0000 0.7273
0.1687 1.0000 0.7281
0.1697 1.0000 0.7289
0.1707 1.0000 0.7297
0.1717 1.0000 0.7305
0.1727 1.0000 0.7314
0.1737 1.0000 0.7322
0.1747 1.0000 0.7330
0.1757 1.0000 0.7339
0.1767 1.0000 0.7348
0.1777 1.0000 0.7356
0.1787 1.0000 0.7365
0.1797 1.0000 0.7374
0.1807 1.0000 0.7383
0.1817 1.0000 0.7392
0.1827 1.0000 0.7401
0.1837 1.0000 0.7410
0.1847 1.0000 0.7419
0.1857 1.0000 0.7428
0.1867 1.0000 0.7438
0.1877 1.0000 0.7447
0.1887 1.0000 0.7456
0.1897 1.0000 0.7466
0.1907 1.0000 0.7476
0.1917 1.0000 0.7485
0.1927 1.0000 0.7495
0.1937 1.0000 0.7505
0.1947 1.0000 0.7515
0.1957 1.0000 0.7525
0.1967 1.0000 0.7535
0.1977 1.0000 0.7546
0.1987 1.0000 0.7556
0.1997 1.0000 0.7566
0.2007 1.0000 0.7577
0.2017 1.0000 0.7587
0.2027 1.0000 0.7598
0.2037 1.0000 0.7609
0.2047 1.0000 0.7619
0.2057 1.0000 0.7630
0.2067 1.0000 0.7641
0.2077 1.0000 0.7652
0.2087 1.0000 0.7664
0.2097 1.0000 0.7675
0.2107 1.0000 0.7686
0.2117 1.0000 0.7698
0.2127 1.0000 0.7709
0.2137 1.0000 0.7721
0.2147 1.0000 0.7733
0.2157 1.0000 0.7744
0.2167 1.0000 0.7756
0.2177 1.0000 0.7768
0.2187 1.0000 0.7780
0.2197 1.0000 0.7793
0.2207 1.0000 0.7805
0.2217 1.0000 0.7817
0.2227 1.0000 0.7830
0.2237 1.0000 0.7842
0.2247 1.0000 0.7855
0.2257 1.0000 0.7868
0.2267 1.0000 0.7881
0.2277 1.0000 0.7894
0.2287 1.0000 0.7907
0.2297 1.0000 0.7920
0.2307 1.0000 0.7934
0.2317 1.0000 0.7947
0.2327 1.0000 0.7961
0.2337 1.0000 0.7974
0.2347 1.0000 0.7988
0.2357 1.0000 0.8002
0.2367 1.0000 0.8016
0.2377 1.0000 0.8030
0.2387 1.0000 0.8045
0.2397 1.0000 0.8059
0.2407 1.0000 0.8073
0.2417 1.0000 0.8088
0.2427 1.0000 0.8103
0.2437 1.0000 0.8118
0.2447 1.0000 0.8133
0.2457 1.0000 0.8148
0.2467 1.0000 0.8163
0.2477 1.0000 0.8178
0.2487 1.0000 0.8194
0.2497 1.0000 0.8209
0.2508 1.0000 0.8225
0.2518 1.0000 0.8241
0.2528 1.0000 0.8257
0.2538 1.0000 0.8273
0.2548 1.0000 0.8289
0.2558 1.0000 0.8305
0.2568 1.0000 0.8322
0.2578 1.0000 0.8339
0.2588 1.0000 0.8355
0.2598 1.0000 0.8372
0.2608 1.0000 0.8389
0.2618 1.0000 0.8407
0.2628 1.0000 0.8424
0.2638 1.0000 0.8442
0.2648 1.0000 0.8459
0.2658 1.0000 0.8477
0.2668 1.0000 0.8495
0.2678 1.0000 0.8513
0.2688 1.0000 0.8531
0.2698 1.0000 0.8550
0.2708 1.0000 0.8568
0.2718 1.0000 0.8587
0.2728 1.0000 0.8606
0.2738 1.0000 0.8625
0.2748 1.0000 0.8644
0.2758 1.0000 0.8664
0.2768 1.0000 0.8683
0.2778 1.0000 0.8703
0.2788 1.0000 0.8723
0.2798 1.0000 0.8743
0.2808 1.0000 0.8763
0.2818 1.0000 0.8783
0.2828 1.0000 0.8804
0.2838 1.0000 0.8825
0.2848 1.0000 0.8845
0.2858 1.0000 0.8867
0.2868 1.0000 0.8888
0.2878 1.0000 0.8909
0.2888 1.0000 0.8931
0.2898 1.0000 0.8953
0.2908 1.0000 0.8975
0.2918 1.0000 0.8997
0.2928 1.0000 0.9020
0.2938 1.0000 0.9042
0.2948 1.0000 0.9065
0.2958 1.0000 0.9088
0.2968 1.0000 0.9111
0.2978 1.0000 0.9135
0.2988 1.0000 0.9158
0.2998 1.0000 0.9182
0.3008 1.0000 0.9206
0.3018 1.0000 0.9230
0.3028 1.0000 0.9255
0.3038 1.0000 0.9280
0.3048 1.0000 0.9305
0.3058 1.0000 0.9330
0.3068 1.0000 0.9355
0.3078 1.0000 0.9381
0.3088 1.0000 0.9407
0.3098 1.0000 0.9433
0.3108 1.0000 0.9459
0.3118 1.0000 0.9486
0.3128 1.0000 0.9512
0.3138 1.0000 0.9539
0.3148 1.0000 0.9567
0.3158 1.0000 0.9594
0.3168 1.0000 0.9622
0.3178 1.0000 0.9650
0.3188 1.0000 0.9678
0.3198 1.0000 0.9707
0.3208 1.0000 0.9736
0.3218 1.0000 0.9765
0.3228 1.0000 0.9794
0.3238 1.0000 0.9824
0.3248 1.0000 0.9854
0.3258 1.0000 0.9884
0.3268 1.0000 0.9915
0.3278 1.0000 0.9945
0.3288 1.0000 0.9977
0.3298 1.0000 1.0008
0.3308 1.0000 1.0040
0.3318 1.0000 1.0072
0.3328 1.0000 1.0104
0.3338 1.0000 1.0136
0.3348 1.0000 1.0169
0.3358 1.0000 1.0203
0.3368 1.0000 1.0236
0.3378 1.0000 1.0270
0.3388 1.0000 1.0304
0.3398 1.0000 1.0339
0.3408 1.0000 1.0373
0.3418 1.0000 1.0409
0.3428 1.0000 1.0444
0.3438 1.0000 1.0480
0.3448 1.0000 1.0516
0.3458 1.0000 1.0553
0.3468 1.0000 1.0590
0.3478 1.0000 1.0627
0.3488 1.0000 1.0665
0.3498 1.0000 1.0703
0.3509 1.0000 1.0741
0.3519 1.0000 1.0780
0.3529 1.0000 1.0819
0.3539 1.0000 1.0859
0.3549 1.0000 1.0899
0.3559 1.0000 1.0939
0.3569 1.0000 1.0980
0.3579 1.0000 1.1021
0.3589 1.0000 1.1062
0.3599 1.0000 1.1104
0.3609 1.0000 1.1147
0.3619 1.0000 1.1190
0.3629 1.0000 1.1233
0.3639 1.0000 1.1277
0.3649 1.0000 1.1321
0.3659 1.0000 1.1365
0.3669 1.0000 1.1410
0.3679 1.0000 1.1456
0.3689 1.0000 1.1502
0.3699 1.0000 1.1548
0.3709 1.0000 1.1595
0.3719 1.0000 1.1643
0.3729 1.0000 1.1690
0.3739 1.0000 1.1739
0.3749 1.0000 1.1788
0.3759 1.0000 1.1837
0.3769 1.0000 1.1887
0.3779 1.0000 1.1937
0.3789 1.0000 1.1988
0.3799 1.0000 1.2039
0.3809 1.0000 1.2091
0.3819 1.0000 1.2144
0.3829 1.0000 1.2197
0.3839 1.0000 1.2250
0.3849 1.0000 1.2304
0.3859 1.0000 1.2359
0.3869 1.0000 1.2414
0.3879 1.0000 1.2470
0.3889 1.0000 1.2526
0.3899 1.0000 1.2583
0.3909 1.0000 1.2640
0.3919 1.0000 1.2698
0.3929 1.0000 1.2757
0.3939 1.0000 1.2816
0.3949 1.0000 1.2876
0.3959 1.0000 1.2936
0.3969 1.0000 1.2997
0.3979 1.0000 1.3059
0.3989 1.0000 1.3121
0.3999 1.0000 1.3184
0.4009 1.0000 1.3247
0.4019 1.0000 1.3311
0.4029 1.0000 1.3376
0.4039 1.0000 1.3441
0.4049 1.0000 1.3507
0.4059 1.0000 1.3573
0.4069 1.0000 1.3641
0.4079 1.0000 1.3708
0.4089 1.0000 1.3777
0.4099 1.0000 1.3846
0.4109 1.0000 1.3916
0.4119 1.0000 1.3986
0.4129 1.0000 1.4057
0.4139 1.0000 1.4129
0.4149 1.0000 1.4201
0.4159 1.0000 1.4274
0.4169 1.0000 1.4347
0.4179 1.0000 1.4422
0.4189 1.0000 1.4496
0.4199 1.0000 1.4572
0.4209 1.0000 1.4648
0.4219 1.0000 1.4725
0.4229 1.0000 1.4802
0.4239 1.0000 1.4880
0.4249 1.0000 1.4958
0.4259 1.0000 1.5037
0.4269 1.0000 1.5117
0.4279 1.0000 1.5197
0.4289 1.0000 1.5278
0.4299 1.0000 1.5359
0.4309 1.0000 1.5441
0.4319 1.0000 1.5524
0.4329 1.0000 1.5607
0.4339 1.0000 1.5690
0.4349 1.0000 1.5774
0.4359 1.0000 1.5858
0.4369 1.0000 1.5943
0.4379 1.0000 1.6028
0.4389 1.0000 1.6114
0.4399 1.0000 1.6199
0.4409 1.0000 1.6286
0.4419 1.0000 1.6372
0.4429 1.0000 1.6459
0.4439 1.0000 1.6546
0.4449 1.0000 1.6633
0.4459 1.0000 1.6720
0.4469 1.0000 1.6808
0.4479 1.0000 1.6896
0.4489 1.0000 1.6983
0.4499 1.0000 1.7071
0.4510 1.0000 1.7158
0.4520 1.0000 1.7246
0.4530 1.0000 1.7333
0.4540 1.0000 1.7420
0.4550 1.0000 1.7507
0.4560 1.0000 1.7594
0.4570 1.0000 1.7680
0.4580 1.0000 1.7766
0.4590 1.0000 1.7851
0.4600 1.0000 1.7936
0.4610 1.0000 1.8020
0.4620 1.0000 1.8104
0.4630 1.0000 1.8187
0.4640 1.0000 1.8269
0.4650 1.0000 1.8350
0.4660 1.0000 1.8430
0.4670 1.0000 1.8509
0.4680 1.0000 1.8586
0.4690 1.0000 1.8663
0.4700 1.0000 1.8738
0.4710 1.0000 1.8812
0.4720 1.0000 1.8885
0.4730 1.0000 1.8956
0.4740 1.0000 1.9025
0.4750 1.0000 1.9093
0.4760 1.0000 1.9158
0.4770 1.0000 1.9222
0.4780 1.0000 1.9284
0.4790 1.0000 1.9344
0.4800 1.0000 1.9402
0.4810 1.0000 1.9457
0.4820 1.0000 1.9510
0.4830 1.0000 1.9561
0.4840 1.0000 1.9609
0.4850 1.0000 1.9655
0.4860 1.0000 1.9698
0.4870 1.0000 1.9739
0.4880 1.0000 1.9777
0.4890 1.0000 1.9812
0.4900 1.0000 1.9844
0.4910 1.0000 1.9873
0.4920 1.0000 1.9900
0.4930 1.0000 1.9923
0.4940 1.0000 1.9943
0.4950 1.0000 1.9961
0.4960 1.0000 1.9975
0.4970 1.0000 1.9986
0.4980 1.0000 1.9994
0.4990 1.0000 1.9998
0.5000 1.0000 2.0000
